Look ATME: The Discriminator Mean Entropy Needs Attention

Generative adversarial networks (GANs) are successfully used for image synthesis but are known to face instability during training. In contrast, probabilistic diffusion models (DMs) are stable and generate high-quality images, at the cost of an expensive sampling procedure. In this paper, we introduce a simple method to allow GANs to stably converge to their theoretical optimum, while bringing in the denoising machinery from DMs. These models are combined into a simpler model (ATME) that only requires a forward pass during inference, making predictions cheaper and more accurate than DMs and popular GANs. ATME breaks an information asymmetry existing in most GAN models in which the discriminator has spatial knowledge of where the generator is failing. To restore the information symmetry, the generator is endowed with knowledge of the entropic state of the discriminator, which is leveraged to allow the adversarial game to converge towards equilibrium. We demonstrate the power of our method in several image-to-image translation tasks, showing superior performance than state-of-the-art methods at a lesser cost. Code is available at https://github.com/DLR-MI/atme

==> make_figs/loss_D_cityscapes_ASGIT_AB_smooth.csv <==
loss_D
1.047839552164078
0.8398932794729871
0.9788376930550013
1.2007036531393516
0.9519598511356397
0.7848820435688977
0.7722958894725855
0.6588400383217913
0.5586276435226861
0.48777624636666594
0.44257854255563245
0.3804330560285946
0.3256486653144643
0.2934609066928718
0.28716005633508107
0.25586978442511704
0.22037918597834336
0.1924581431077222
0.16812376853961644
0.14692040381204094
0.14915012436996944
0.13348443994234835
0.11705512227122049
0.10543914874813205
0.09296131742614093
0.08149927148245707
0.07344145099456964
0.0647270611188591
0.05759166162768819
0.05178361318913811
0.04662698340319018
0.04172701596806998
0.05209600804772162
0.071591339527211
0.06615818164004857
0.06427757918142865
0.05632043912372153
0.08693895715426866
0.10846013977724007
0.29661692155718106
0.2623437072213634
0.23376414853533667
0.2600542735433543
0.22952548923399987
0.202504292290112
0.1774161738906313
0.15536929863894833
0.14829020512941213
0.1298568353986383
0.1244402885558863
0.10890083830793525
0.10065538045437852
0.08837539297585137
0.07779705738155736
0.06843898696265348
0.06041807106468182
0.054120677063319904
0.04737119503851766
0.04338067772530867
0.03865919995516081
0.03394117233047293
0.02976894310142281
0.02660849222874125
0.023650595213506136
0.02773762003299899
0.026367218671240648
0.02418180098165351
0.021570666552190778
0.019298054543998626
0.01730558359738353
0.01567224161021358
0.013923840865537104
0.012455923801925022
0.013574394031524823
0.011938169080705135
0.010550351462738564
0.011489132570371454
0.010206501022478519
0.010020117443355559
0.00894987711577003
0.013800646355400197
0.012112008808183538
0.012120308119424517
0.017083335457289305
0.02089603435167839
0.021129904310105835
0.018655132075376002
0.017024754999039535
0.015386713257491056
0.013512307363547582
0.012955822532513685
0.011578792556393571
0.010226680097489707
0.00896197185884075
0.00786397839775857
0.008072141197570193
0.009022361441672906
0.01165034332486696
0.010204391004991535
0.012184833395946866
0.011139421889496294
0.011199436077410451
0.010208564477387955
0.009149417334393652
0.008057938351930242
0.007117597783314474
0.007018450263821696
0.006230447999948517
0.021063053348780687
0.01848204126647701
0.01626989525432206
0.01477537866997912
0.013147560250180724
0.01200491216043987
0.013578040741382184
0.011912828695700003
0.010449451769874737
0.010438458768038953
0.009140081587275058
0.008199950431328628
0.007399040984594731
0.006490667323011194
0.006341600479027627
0.00555221393608764
0.017741212797041484
0.023854217281527892
0.02198601070706408
0.025558218424094278
0.03794252025509935
0.03323019944570437
0.029758363705532597
0.026050884552082418
0.022805965810591463
0.020016043925122323
0.017808692421604693
0.03263442220796698
0.1509009371477546
0.13205239803150495
0.1156275173902243
0.10425771096167163
0.09206184626279652
0.08099706611080465
0.07090797391796415
0.06264353506432876
0.054836089778821734
0.047991121145156676
0.041996407251631805
0.038956984952168504
0.034308074721652836
0.03005430737207942
0.026385093732239465
0.02452160661559776
0.02148671610825061
0.01905041174030316
0.01687839501313187
0.014813711648387955
0.01299085284499201
0.011372863345763025
0.010052118309981203
0.01535880740218549
0.01881231523410819
0.016567051637487985
0.014530885924656163
0.013028297114970475
0.015113834430981847
0.015571662031217329
0.013654713642435406
0.011956867297154082
0.010544353440664879
0.009332149669519337
0.00836406880755992
0.007516615734748128
0.007363242331511185
0.006446961896386809
0.005831194853267114
0.8717471059541784
0.7627816372492049
0.6675307228445881
0.5841334688441419
0.5111760984441922
0.4473020485067992
0.39141900324770185
0.34254701190694614
0.30131390297464505
0.263722657837099
0.2311305520810948
0.20239390437880225
0.17712923946800818
0.15499070296117642
0.1356387766573216
0.11870160852826148
0.10387212841703412
0.09089080339720156
0.07956488791387598
0.06967350336453565
0.0609802070921491
0.053376142961961186
0.04683378990053296
0.04099219866214199
0.035870742047807665


==> make_figs/loss_D_cityscapes_ASGIT_BA_smooth.csv <==
loss_D
1.1276300251483917
1.3366348246733348
1.2585986085544676
1.2327481005219936
1.3171031887661535
1.3900437574788127
1.4338730404372986
1.4654098705059835
1.4540373682693628
1.4169369005841037
1.3321712636484662
1.3046574273343268
1.2471363456433748
1.2344645977395035
1.2048685635121055
1.2184777450277537
1.1973597030412693
1.1580070398687885
1.1598782342034555
1.1549290852889031
1.178150233243801
1.1491083185551612
1.1898773124736481
1.1561228406749007
1.0463484102380638
1.0133016882655106
0.9534860673897173
0.91762631468661
0.8835908981073186
0.8448447566087284
0.8226091621616018
0.8582169735276409
0.8427868341832203
0.7979292116196262
0.7990891469430684
0.8057892603214066
0.779782408734928
0.7865346714680179
0.716545096393955
0.6509512228845077
0.6392022330614999
0.5888950986235498
0.575314837546329
0.6029716577533659
0.5900995638787795
0.5758508188527054
0.5464840429812131
0.5014478633116318
0.5637106435036958
0.5297090720774544
0.5145341719792053
0.46059163052963203
0.4228999549804191
0.39416109095547097
0.46359158872876954
0.4430941148435282
0.4265540679482401
0.4448610108829697
0.467817550234328
0.45667737041052736
0.4173755035308393
0.38587157445144177
0.37610794880340626
0.39950585508341296
0.3639137226898194
0.3450004181338639
0.38463184849971077
0.45001212800822504
0.40691095629576374
0.4313457898847357
0.40029025986535305
0.36643013287067244
0.351213775373066
0.36956992967555513
0.360844577678467
0.34362269030705545
0.352813468725635
0.355884510161341
0.3416387267575494
0.31304926623388096
0.3065998683159741
0.2857266442640522
0.28528870821739477
0.3508407876630161
0.34196692122646
0.36503421287600035
0.3606412602723765
0.3481213814219714
0.34496779071305667
0.3538073855507405
0.3337021663860052
0.3145045479312375
0.31279691021807665
0.3185372493333698
0.30668688084118345
0.29395639938342893
0.3274864002379145
0.3205676215969081
0.43989574302969303
0.3929464824118392
0.358296302587644
0.34455178524146624
0.34329701505696264
0.3197135638088886
0.33674855871414233
0.31814393002507224
0.312538221014269
0.3239455189291254
0.30402846877992146
0.323042408392698
0.3011734440290845
0.27828418871428307
0.2746596352605044
0.25926375200784085
0.23727555100089479
0.22566305866416114
0.23959617376898407
0.23670904442705995
0.2586912232867475
0.2458441198670421
0.2503814361462921
0.24183930799255796
0.2298954434458502
0.2205094737268825
0.2146665245378982
0.20931613689716524
0.20457430010596442
0.19641153751028215
0.18079730756057644
0.1657478282953815
0.14967378454197694
0.14827548580567088
0.1586747468465868
0.15556106963885152
0.16876848930075616
0.17977520497228733
0.19335998464413098
0.22169380409416395
0.2469472481087407
0.23381528577936092
0.23527541850997988
0.22277639136506447
0.22939436020665807
0.23745660850708597
0.22356813344049525
0.22034621746584798
0.2142162711843496
0.20541318599904443
0.23206105264617116
0.22629548208025826
0.2311904069404494
0.22293516068814254
0.21301560969824462
0.21383996506842806
0.19507811088013693
0.18681842253178788
0.18781395866178338
0.19126975976903407
0.18135857734152772
0.18337361275198288
0.17186198592685897
0.17326751837069643
0.19486873463873824
0.194605117430945
0.2063743919457255
0.20932523303768216
0.202400136006233
0.21826349460949543
0.22138561630930528
0.21277207185432517
0.20129087144647556
0.20280147812233687
0.19794560843135103
0.20795732626645605
0.21236106377784628
0.20049746983748648
0.20157562857439248
0.19314769698451953
0.22595284451295541
0.21033054867671047
0.20575628067042107
0.2145343782319338
0.20528541018165397
0.2088665910279283
0.22107334399629472
0.20430683336921174
0.19326930998606767
0.18652705312623957
0.1832111477553241
0.19741432924949512
0.19072260030127877
0.18366452225928442
0.19943343439887723
0.1917021304049844
0.17676152453752067
0.17632908704568998
0.19183100117851962
0.1953764799675309
0.20611297965160552
0.21510545991460364


==> make_figs/loss_D_cityscapes_UNIT_AB_smooth.csv <==
loss_D
1.3102502822876
0.6878822485605889
0.44851553792784293
0.32300017801358016
0.24361455135047966
0.19065994613125045
0.15347638148263987
0.125126694945245
0.21445974704443327
0.3234550903700899
0.3608817678527658
0.4002254576682321
0.37392554177279225
0.42168671428600446
0.4152616392374345
0.36631999888409655
0.32357065755217296
0.28921826098377296
0.42269713294812894
0.39193319684832195
0.377430963757255
0.33088106684890234
0.2891284269543309
0.2538781455401956
0.22283222569140027
0.2320959071813682
0.20746558255085004
0.18536522702554592
0.20015775092411983
0.19002501994533372
0.17039581158633735
0.15982886879137995
0.19588899442985536
0.1805261980730138
0.18700685181332885
0.16536478167883484
0.19929472071335125
0.1859830473724246
0.2529769412965756
0.2835146425804977
0.7450476555770776
0.7262819447685739
0.6393434556629048
0.5607607635555152
0.49245212643232295
0.4317110882419862
0.3787373269702853
0.3322084446134829
0.2913808515746271
0.2559672485023428
0.2249303000165755
0.1979208015561785
0.17379427733928934
0.15259012396490285
0.13410978436113422
0.11773689922560242
0.10334704498098267
0.09081572990622029
0.07989373958007207
0.07027231838511379
0.06174949264139458
0.054285545675222174
0.04779076920746477
0.04201127317547328
0.03694003247000048
0.03248430609317975
0.0285609392824191
0.025108647957269362
0.02210528109675239
0.019483032566536395
0.01715840986859828
0.015134437156025228
0.013352736948092504
0.011797978982552084
0.010471795044491597
0.009266546196633188
0.008174598970020548
0.007243286454143344
0.006427741924204325
0.005697625751989078
0.005048454189400623
0.004476969590314842
0.0039774752744388625
0.0035495644649886945
0.0031523898747745148
0.00283716809334231
0.002541557280598499
0.002275684944212094
0.0020830612768189477
0.0019158594147758523
0.306266033973042
0.31585672338611814
0.2966593235336495
0.31091230074729126
0.2893578881839007
0.33825548229401503
0.29890686909544256
0.2645924229289363
0.23251788128538778
0.20416362799157
0.17915454882065818
0.15717141555944464
0.13788372193535267
0.12096644095482616
0.10678732831515085
0.09403688568239182
0.08725760129518724
0.08989732947425354
0.1166729227940098
0.11662953374558946
0.15571936275843776
0.14009740707531476
0.1330453917527733
0.12114201605682798
0.1465706759815312
0.13275145838960167
0.12492406978970999
0.11101978921325344
0.09915852243935137
0.08768108887713338
0.0774996779741644
0.06835312349737052
0.060233958020890405
0.053172388085771335
0.04686022252792169
0.04136542901319687
0.036505687410564036
0.03234109507819446
0.028507961815693653
0.025134183680837915
0.022155344860420804
0.019527291653534208
0.017341231745811786
0.01566719320747003
0.023080708135981787
0.02248149243011158
0.02168086575565102
0.024994040685626252
0.023223021965493786
0.021994918546163977
0.022190210144104234
0.03155221620968001
0.030753938394439337
0.028708855070812278
0.027197572496970968
0.02506846220307791
0.11539629155688745
0.13180717132313782
0.15452738994683382
0.1551751516279114
0.14145723639902588
0.13709276369146467
0.12130736336358458
0.13056566465084868
0.11965041797393945
0.11377741748217957
0.10344250946905482
0.09428489458758861
0.08410173558842574
0.07457376280367531
0.09095321883591043
0.09290271131875227
0.08768532040130746
0.07859513571439053
0.06933589950611442
0.06171849770648115
0.05511883402959909
0.04871374667900551
0.04318018915171297
0.047518146390576915
0.048210247914579285
0.045910346405226045
0.04278665893069064
0.03891717554291734
0.036369320629759214
0.03325737811308454
0.0304980870400228
0.03104099180180066
0.027440439716558174
0.025304632557982848
0.022708969275525
0.020473758531373405
0.01831379489819914
0.01776409297813413
0.018187656902288903
0.01700559052122796
0.015956906658957465
0.015444209616357988
0.016502510596304833
0.01657471884947692
0.018318088486347927
0.017857283610459806
0.020276790709374114
0.020623428245082544
0.024734515024725057
0.023819995921662993
0.02381966624876874
0.022599659533604884
0.02126984560695832
0.021136915745154694


==> make_figs/loss_D_cityscapes_UNIT_BA_smooth.csv <==
loss_D
1.23894762992859
1.2138181209564192
1.1711078945701625
1.137497542530386
1.0835741124321332
1.1121294509564676
1.08072690685421
1.0743100950864803
1.040004489473379
0.938367637585737
0.8647352483858372
0.8510930579751323
0.7903501750385885
0.7476805353243657
0.7617813740732846
0.7832198738751104
0.7453504494694072
0.7138005187472427
0.7033335211445807
0.763993037066926
0.8229654746068674
0.7944395191664239
0.9420027895326094
0.9230948145285319
0.9067841359240151
0.8192481071372227
0.7361256050349816
0.8045739320626871
0.8155761797294655
0.7472827781699468
0.7651966777828139
0.7115713587535205
0.6808927294874604
0.7520194141275447
0.7141575646633965
0.7029878262700531
0.6891450523028059
0.6690175686624709
0.6818062060592671
0.6490152603373222
0.6447490575454523
0.6506836674240198
0.7104170404957661
0.7310400356953848
0.775469708041516
0.7402841053902662
0.7882481907180829
0.7894198366852392
0.8013054217551805
0.7740267772105176
0.7665584072711501
0.7126896976719895
0.7052646854870278
0.7429078345380179
0.7511138267773051
0.792847947373235
0.759137034068181
0.7025169847194351
0.7939605430918004
0.7918567216610604
0.7479158165845895
0.701051492218125
0.6956461002404193
0.6730324506389672
0.6339523401201362
0.6522966452847423
0.6292607002539606
0.6385954583534951
0.6448941666562273
0.6425496464608182
0.6518373682345423
0.6012733588177364
0.561233171354174
0.5834669288060551
0.5531168590745813
0.5199092751762533
0.5063407875769356
0.6472754342361136
0.6361311538708833
0.6476952584033344
0.7074376176052732
0.7232149035942719
0.7001157023965414
0.652277776594594
0.62513753536322
0.5865071031220683
0.5506882791887089
0.5440129667319774
0.5736885504565691
0.6285881218902227
0.7686287621934303
0.7689260509186181
0.7612937760948737
0.7704720959471548
0.8092857864274079
0.7474485384706521
0.7042235232956827
0.7319830646015475
0.7055516276097055
0.6892037682602833
0.7526062968363975
0.749448942539958
0.7428914650793005
0.6947202496348415
0.7610455830680695
0.7516362594879814
0.7541694444718559
0.729800387539141
0.7150715755421562
0.7058461564115416
0.6554984489998238
0.6000647365022062
0.6011130804370304
0.6130119363030253
0.5900259017984633
0.6816544853599797
0.7048520764597265
0.6733692745655003
0.6489269730301837
0.6462848180853172
0.6785677474022132
0.6566467242990296
0.6553576401774841
0.6467505896921463
0.6485396430140883
0.7103312174744938
0.7240364845780249
0.7267021646278586
0.6998613489149309
0.6893017448828108
0.692090480409555
0.6408048884366829
0.7904464347592897
0.7336384868435188
0.6988629061624239
0.6843239031151266
0.6648495609015589
0.676343775172377
0.6986595412365411
0.6917819248846462
0.6604122662751318
0.6415642400659713
0.6182322116068225
0.6093887497537279
0.6156494079634219
0.6170289045896614
0.6291404253144862
0.6085501474261948
0.6030645883807856
0.5942983182233168
0.6153938157695698
0.6580501706479662
0.680423244585168
0.6565856502728978
0.6299498858767246
0.664765798567982
0.6411805282639373
0.6358575040344603
0.6931186529805689
0.7226000687842901
0.6817105490471019
0.754965781568401
0.725132025245288
0.699048454398836
0.7275879636290827
0.7378312645402673
0.7514973541915086
0.7314876693666754
0.7085039497287638
0.7202234909712232
0.6907808149874882
0.6957781060932502
0.7654295639607965
0.7619004912037718
0.748110054283522
0.7501128897623816
0.6722747875819024
0.6409167666592419
0.613240839732373
0.5590364053637891
0.5423316782153507
0.5168290806065095
0.5019311297153602
0.5186333720576628
0.5531604942293838
0.5663302068449615
0.5225102637175771
0.5739162035013262
0.5558890162726152
0.6312958053225972
0.675771471862407
0.6822930399367295
0.6872754241839815
0.6595700360921253
0.6992805953215352
0.6823849018381248
0.7007378954660028
0.6892853172222136
0.6761416090179541
0.6593425478604932


==> make_figs/loss_D_cityscapes_atme_AB_smooth.csv <==
loss_D
0.116095338016748
0.389171981563171
0.432247172997019
0.522115896336712
0.512475765371204
0.591315997321298
0.622691701725637
0.656900357578388
0.695962885106134
0.756913644701571
0.784449579492439
0.801513419050062
0.809717377232555
0.83806563388791
0.888340870295515
0.908419134383548
0.79120790111901
0.793440881550223
0.818391743522946
0.840143788958988
0.879281281110869
1.02852097185963
1.02459488639543
1.00935130369359
1.03170335857358
1.04704704609115
1.05490340564368
1.0417968488525
1.05123976409888
1.04920822089483
1.06330449572763
1.09228268872392
0.961559402564073
0.89356008488916
0.826805156471095
0.774792451390473
0.757340142657292
0.773754368538422
0.769186752051587
0.807928419466995
0.833010303757817
0.860588911686804
0.779174713981138
0.721228465587551
0.692615913606316
0.742628242571403
0.778098014333589
0.804713693280817
0.82219735183197
0.860986219367215
0.88615690422071
0.904298067854612
0.925550218639889
0.949605594469981
0.937079885222652
0.964900653395855
0.85633308289351
0.777165954145807
0.816793710795709
0.841311830896128
0.881866399364241
0.89249660876143
0.902732411690431
0.902443949911962
0.931460728636569
0.966129766115356
0.996325682717269
1.00126883662632
1.01474999758124
1.04573834678817
1.04487656458115
1.08973051002745
1.10130883254684
1.10125220400004
1.09122247594688
1.11739696398593
1.09929530212989
1.09697877097374
1.08655749888395
0.9915983067982
1.03075543495794
1.05124748379222
1.05910375671074
1.04564506676634
0.936151752121176
0.937017245403709
0.953231417833093
0.975587751117318
0.989153571811734
1.00601550251189
1.04384424171684
1.06135224218975
1.06923111536329
1.07784518394682
1.09398366484827
1.11153272613626
1.15079228171296
1.15954241682337
1.17955525958386
1.20203415608722
1.19321817598046
1.2035922311809
1.20779562346062
1.08432976239675
1.07522961480905
1.07590745795943
0.958844765502531
0.926358540059793
0.877456075376094
0.871111419193169
0.859052549954628
0.93025794147014
0.941765456427156
0.958642914454559
1.02256189686657
1.0077990580219
1.01421958959526
1.01779737287329
1.02426448607078
1.03396727003664
1.03480025451701
1.03291118656752
1.07162744167128
1.09504227061247
1.10989471550831
1.1086933810073
1.12911689977945
1.13533847666892
1.13498518982329
1.13520371024394
1.1377963421058
1.13506639719398
1.13705985878139
1.14158597961238
1.14851520174362
1.15384564058361
1.16457389157604
1.17407871485647
1.17019305673624
1.18110869626024
1.19209984709525
1.13653489093901
1.1368925794809
1.13595740215986
1.15012968277383
1.16860363498195
1.15798826674436
1.16853310495726
1.16406418110251
1.16149733535088
1.15870203636279
1.16424627160302
1.17100009495292
1.16691455023494
1.18568622501513
1.19521692274714
1.21032624587478
1.21264858918477
1.20541912458356
1.1949634340774
1.19913041978766
1.20385883342395
1.20020664314075
1.21130577233963
1.20907343992621
1.23205792778183
1.22109370568434
1.2293776869457
1.22705499079994
1.22783836999323
1.22187699247266
1.22013630417723
1.22505352104025
1.22794289692045
1.23470881969605
1.23363984343418
1.23509061959774
1.24033239284149
1.23415467340839
1.22692607143699
1.22212396573788
1.2185670790353
1.2171841388065
1.22505922213001
1.23081416843298
1.22836766479625
1.22738346813555
1.22769421278071
1.22824978775087
1.21903619123505
1.22168273065371
1.2146479069406
1.22064201601474
1.22995542235293
1.23372356994678
1.23492565543219
1.238432066559
1.23211657981503
1.22866938246164
1.22721852626665


==> make_figs/loss_D_cityscapes_atme_BA_smooth.csv <==
loss_D
0.806366682052612
0.849099524815877
0.849620989793857
0.82739334767547
0.787933143485826
0.756448445542386
0.721376071194558
0.767927461560993
0.775955615418201
0.786343649652715
0.768387378937693
0.759686912059343
0.802234846145005
0.757220214899413
0.766447009001387
0.758432123451134
0.758880329565731
0.77694447515155
0.736695278731247
0.747875466655214
0.766709237941346
0.795681148449429
0.787136258074106
0.801508302958612
0.785408373468354
0.759632163616508
0.778008462626787
0.789066697208192
0.751476079056763
0.739776985111253
0.760674885968912
0.744597783271609
0.809603200283726
0.821782509075995
0.852529961858809
0.910016923407513
0.889683116612095
0.921649949790992
0.905363936131621
0.914710375468826
0.882363331542223
0.854205002556498
0.903556351090695
0.874331770979353
0.970256704281725
0.956821114918407
0.954389387521677
0.969786187459495
0.991664317710742
0.952583884103935
0.931639644266334
0.89211991617075
0.898334565395451
0.880934206786336
0.859112320895672
0.895157544196531
0.916066251483718
0.904800936083301
0.868281185163503
0.880882409316372
0.874317989492488
0.904826835710662
0.911548817297991
0.888750483928008
0.873821073545003
0.855777647172836
0.852389155607519
0.895673294336279
0.878884490089275
0.840730362822455
0.876088037300944
0.877174872141854
0.886845364636164
0.86404253155616
0.893282598571859
0.938145599590158
0.958799902234285
0.967253587576374
1.00638850616727
0.988484098031266
0.979497390708773
0.935082874117881
0.941868640461537
0.94901822341841
0.929378178238421
0.938412700440706
0.932002605913224
0.902705933716574
0.917741581510137
0.928979279993597
0.898813807574042
0.895190278118504
0.876299856959669
0.882234910020216
0.865613334854854
0.891256005035179
0.86077303705486
0.90162181524918
0.914052804119385
0.905019949270593
0.899029136414892
0.898096423084252
0.940923142185714
0.926394810944762
0.919305090878357
0.935754691290016
0.925630645485401
0.918830792835009
0.93640882431134
0.944490218322942
0.92424120623973
0.94361922743988
0.93870402141639
0.936306404417777
0.971069848339093
0.968818549961287
0.963434218794152
0.954419763832131
0.934617995422896
0.937753315665743
0.96287264559915
0.962251424662348
0.962492067273359
0.968566903688341
0.967961073449479
0.960131190792819
0.964892567407015
0.954939254304994
0.937714281514971
0.923281362465228
0.942075632451357
0.940507640042551
0.924093762366786
0.930637934083093
0.937889627961613
0.927792359811945
0.940465966502684
0.926460691585966
0.960433460826898
0.957117426231935
0.980373048049006
0.997501315379607
1.00267727823849
0.999814412931962
1.00251891509537
1.00515023380287
1.01438545509004
1.01703532198113
0.996273103573748
1.01444697663494
1.001631444915
0.996871666797536
0.993368614065392
0.983251446030866
0.993788870037024
0.984086686491074
0.971890809480914
0.986950556001981
0.984069072569345
0.9793971495746
0.985712559504598
1.00016151870662
1.00213137894643
1.02296258684692
1.03961887550913
1.03714105505182
1.04025604964489
1.05063872100149
1.05863588542945
1.06617958401552
1.04681741617929
1.08206609507736
1.08666298332649
1.06513779337015
1.07122526171803
1.07038141938666
1.05917076712827
1.07189433416023
1.06804392795007
1.06845037443153
1.05953181549752
1.04287089327169
1.02453077700484
1.03008181610124
1.03779956985145
1.03171925125063
1.03327920740197
1.03384900209489
1.04934792322468
1.05814841292541
1.04967965845718
1.0639213884265
1.05236051667145
1.03642059405497
1.04599609384809
1.05469722905401
1.05025447595926
1.04855536212732
1.05491470238999
1.05687105108059


==> make_figs/loss_D_cityscapes_cyclegan_AB_smooth.csv <==
loss_D
1.10128116607666
1.10418999989827
1.52924356517002
1.39915291608962
1.21209272882124
1.06791109997672
1.07607697946383
1.05153398733753
1.11619981596759
1.04533281227394
1.04280153733366
0.95310580968955
0.902109729318037
0.872068391115721
0.817640450557862
0.775914494696419
0.737679258974465
0.75840366111438
0.745522460446141
0.734389602170757
0.736908941372518
0.701065165521479
0.735905967263822
0.776367929875051
0.744589608206517
0.775653084233444
0.723821434892984
0.747308369395717
0.704846859271819
0.689545730937461
0.801705054490803
0.780059515293239
0.771326014687902
0.730158188635444
0.76339151984559
0.802566208017232
0.744281741545238
0.752030179193173
0.703687757020093
0.71246758008278
0.667481397383827
0.704174456396746
0.694819515175668
0.674005761926156
0.673784268918236
0.624995095464681
0.675480420967883
0.831311431610132
0.825767939315909
0.760657397256998
0.729218219464726
0.834283692717603
0.780253282076609
0.846008508259886
0.769068796953945
0.732778480063773
0.685447718120885
0.654348814483887
0.629100650161524
0.620001268345308
0.610487170495382
0.583339252150923
0.690251090793412
0.703883775071984
0.707726095752984
0.832466214081326
0.769045943826913
0.752752857669788
0.734591544169936
0.700741617700554
0.669744036253659
0.634810153097666
0.624624829997371
0.636427475692219
0.609273557172002
0.589104723572121
0.575075044260221
0.538986224595182
0.539756334480562
0.56753441552895
0.616358152687927
0.569525451319219
0.574003613277992
0.553998538280263
0.514013516382977
0.506280614824631
0.480644163639848
0.443498250948819
0.448665018722647
0.424628034555128
0.400218978418499
0.378934946184242
0.374975651099275
0.346215159039086
0.314246301587912
0.278191315293181
0.247469939134264
0.222181924190302
0.200131154159861
0.188700079176909
0.173454054221191
0.156847683538551
0.146108849738461
0.132693390418569
0.134260754146422
0.125868705330805
0.126408798575603
0.116502734278279
0.133853151461233
0.121706182765922
0.114442895623134
0.108980199487927
0.100198188579651
0.0954557906829558
0.0915359468642636
0.137760800341149
0.126195077195431
0.117708874413577
0.132473183624068
0.122477386993526
0.118651436549164
0.116088892735032
0.113781748172033
0.115129191601488
0.103202660978578
0.0939615084988248
0.0840506005305038
0.0757008131063933
0.0677955413421607
0.0618174441687328
0.0567022969114815
0.0518748360985443
0.0469974976863768
0.0535755880621737
0.0476889474997831
0.0507572827224353
0.0459020780222748
0.0430923801180257
0.0391296202436948
0.0380218690980546
0.0348149288163192
0.0533636572206671
0.0563344478847028
0.0595171444469783
0.0600730221116702
0.0661525026110339
0.0647283580239883
0.0607736078528266
0.0638464176898171
0.0621593835384021
0.0579822099478749
0.0549686815407152
0.055034885027397
0.0539754322753241
0.0496472115255089
0.0466067430325718
0.0425469648202474
0.0465953114100501
0.0510556463461806
0.0491596953738662
0.0520250856477619
0.0496126828356573
0.0460035109333127
0.0426522798569281
0.0398049214147907
0.0368311487211175
0.0347640097200784
0.0317952652042874
0.0293111182262341
0.0260158121038804
0.0259885958848526
0.0255990555090654
0.0265383715608176
0.0243938703088112
0.024481515819052
0.023484848689789
0.0250601915037844
0.0249128167221065
0.0239456085112017
0.0231373325824971
0.0225139115735894
0.0211212885738898
0.0227671391831544
0.0292440809865555
0.0269047855420014
0.0256818654615444
0.0258660394990388
0.0237920645181153
0.0274749527763569
0.0285983459743307
0.0329359240351872
0.0313380661002093
0.0300698398828308
0.0282208017378768
0.027089780188322
0.0337676445416201
0.0306493345061339
0.0286014366847182
0.0282150839413608
0.0300363425478116


==> make_figs/loss_D_cityscapes_cyclegan_BA_smooth.csv <==
loss_D
1.31401562690735
1.03763890266418
0.860919011415109
0.967352905245305
0.902913169823197
1.13182199777561
1.05726312940636
1.13904587312236
1.10148241852736
1.09650924289855
1.04753863131877
0.972560653355465
0.928542048257054
0.935342774781611
0.951880904495194
0.916435851122063
0.923991710322851
0.861724378528408
0.824198140644824
0.806559891902239
0.805898938257706
0.780410090106542
0.739887343559492
0.725266524585596
0.752591776173772
0.767808552195634
0.786760048312637
0.821691368558979
0.828274005424466
0.844418479883864
0.891036903138553
0.932181541876404
0.932477866624544
0.955193078563479
0.979093650907421
0.97290224850694
0.969412440321701
0.974307954427636
0.970608524646857
0.934587349606347
0.959387028432789
0.987904207340313
1.00697416808662
1.00539116802219
1.01465287426328
1.01525287456506
0.921415832101654
0.972611145303804
0.99254011294271
0.957528454313791
1.0574525393047
1.04402420540958
1.01578877940746
1.03325378747096
1.05871917951422
1.06571735211463
1.05742256774054
1.05429218589059
1.06577052007536
1.08041633062264
1.07960505379186
1.09992325615813
1.09908332920279
1.10928858128232
1.11295949455501
1.09016804224954
1.10778232521865
1.11624070087004
1.09531300866071
1.06874453687559
1.11652722205679
1.12590215083547
1.12848671766248
1.12092411531708
1.1187118644599
1.08894319655454
1.04979880611577
1.01007867257548
0.99340848476837
0.996665739316155
0.970094748774566
0.970058082775418
0.952377032016477
0.897321916226165
0.916414271481667
0.950941838051346
0.979932110004168
1.00283562360616
1.00634275626481
1.01591971741211
1.06598123348451
1.06851711433854
1.05940574440324
1.06409720529803
1.07413617357014
1.07172123569108
1.07135440799697
1.06834139950525
1.07527487454872
1.11521101235413
1.10874419713766
1.16014643442634
1.22007460750636
1.18476533273425
1.15562921830509
1.14153110780933
1.14244432629259
1.13331410246123
1.10576063904451
1.11020421868538
1.11397957840696
1.13778097232681
1.09813445392858
1.10972823869614
1.09440483221922
1.09271074673886
1.09839173920446
1.09367331965151
1.08421460137644
1.0950429146233
1.07419407580988
1.07929395368747
1.09050925545677
1.09516150759015
1.10640867247556
1.10389461338615
1.09476654631825
1.09980271567114
1.09779515876253
1.1145336149718
1.1173069804379
1.12728208209153
1.12531568768728
1.14391234938744
1.15300141284818
1.14658771641884
1.14689270011786
1.15781773571275
1.14723720902534
1.15152643038158
1.13746769393226
1.11414048329467
1.11252782342546
1.10974190529931
1.11003105004399
1.13463445651781
1.13879251113504
1.13270410572983
1.12123037962535
1.12717854868436
1.12446437680923
1.11743879420156
1.11584596424853
1.10718425626395
1.09928180227346
1.12446646164591
1.13991890090819
1.14859768272888
1.14460341588684
1.14208134411664
1.14419253020612
1.13748890588894
1.13936429844801
1.14813939157589
1.1409335582985
1.14340705606815
1.1522053784825
1.15767280443214
1.15347968698217
1.16348312065729
1.15595273221454
1.15927394270242
1.14867257609292
1.15739149940615
1.15063820983948
1.14848877854864
1.16546248032995
1.17023210530557
1.18337180916963
1.1755051996947
1.16293076061274
1.16164514382858
1.15233181754881
1.1422295767575
1.14706604418126
1.14165669326819
1.14532329578437
1.15371374981447
1.15834253638728
1.15357476878684
1.14698513952345
1.15737725825634
1.15467102666779
1.15454911115342
1.15776630299542
1.16170832067826
1.16351409237918
1.16539936310222
1.15781651353237
1.15995383375359


==> make_figs/loss_D_cityscapes_pix2pix_AB_smooth.csv <==
loss_D
0.159863606095314
0.505057802796364
0.507507897075817
0.547837414704593
0.560543172290642
0.658122016000019
0.607394875684735
0.596074385053752
0.651795308918644
0.608317036777402
0.67208798902344
0.672632931895522
0.674813332307184
0.667795841829396
0.658700106011677
0.678566882163698
0.671722913637257
0.661148862003673
0.678686647422386
0.711837636714184
0.769969034223022
0.782639161289625
0.759834585512905
0.718453360752868
0.7487952209237
0.734415815249304
0.734755877075525
0.706600636730266
0.742404571161257
0.72487503792617
0.703279741755312
0.713315806611719
0.687390211696061
0.667828603519904
0.646525347595733
0.684916981352427
0.688706170550598
0.647197791289486
0.635436545762663
0.651519254441268
0.676146662201603
0.671955907536497
0.632353156076609
0.638030345305897
0.600548142751384
0.634806073278873
0.599644297066811
0.795151880071934
0.840224930438538
0.811036504653498
0.758578694138268
0.708508994018599
0.702523181669543
0.663513352161369
0.628930991643236
0.622991024016611
0.639439692922854
0.589669150039802
0.589814599881339
0.582291378553163
0.642733802978759
0.605985943849919
0.686754803273021
0.643281535326195
0.616682499491668
0.587954899966964
0.5950188979256
0.594242088653234
0.58963381869786
0.581632579903472
0.543323161024592
0.550842134988805
0.54591119250951
0.516163737318784
0.557593990627148
0.715179550066443
0.712659041927345
0.780090720424876
0.8067543339781
0.758422856872992
0.784332233920021
0.79410295940108
0.749397059224201
0.795702400408555
0.86377828622775
0.807182231726727
0.777417567214616
0.842621746456055
0.801312614838102
0.7501909600226
0.78619461246454
0.723557581438057
0.68600770046781
0.653068179727907
0.673919909165238
0.628112642283778
0.65279248658294
0.600786923453535
0.603665775391929
0.612567202269568
0.684333646682457
0.711490403125366
0.665805391621921
0.68134568487891
0.625065568307439
0.697036464534868
0.663976764387572
0.613398124646294
0.639903996263896
0.580697649681154
0.569855554132665
0.520935779947752
0.494539391061277
0.502562948905642
0.456939731033478
0.489738641612216
0.447664805339996
0.425388295310447
0.637538445610043
0.57291557421144
0.574779821920955
0.519854325454059
0.587776416021412
0.537711587687774
0.736132862828435
0.667480634385008
0.610096059235823
0.5540733363063
0.597196417805487
0.998955850530854
0.911777498243387
0.835219017668387
0.861147721368914
0.772761351739335
0.698322036984789
0.639921941749209
0.572862102664105
0.516415078226547
0.473953305403955
0.442164567807937
0.396536952841047
0.365435957400245
0.333065001615569
0.307177858825946
0.291337189784564
0.294236492248391
0.269394196858829
0.25780222261223
0.3138099240922
0.289107864439007
0.310014110312656
0.298078456631964
0.330905329018335
0.305318602896586
0.291934111494244
0.280717406126091
0.276715479063526
0.259332496024235
0.323180773231977
0.305710366513096
0.289297270800852
0.269697814077098
0.250974026468464
0.239437691712232
0.321384689657033
0.315591718551512
0.30144617247773
0.296702839377223
0.274660272470464
0.258138182756928
0.2429453831127
0.237508917642491
0.219791921217214
0.209897621617507
0.204914813118389
0.217684374472979
0.204260871409687
0.203917791656536
0.188988571394008
0.191449138050324
0.182363325130566
0.175633458594464
0.169537912274857
0.16697652150663
0.159047257780639
0.15965812428635
0.156331010059582
0.158535230348842
0.152540171032377
0.149612736928137
0.145048743498001
0.141845102059534
0.140518948235086
0.134379699883426
0.132102906753975
0.127896871461516
0.127631818448294
0.124627034504394
0.122518467185921
0.120247558808096


==> make_figs/loss_D_cityscapes_pix2pix_BA_smooth.csv <==
loss_D
0.773310005664825
0.695111874739329
0.829302048894781
0.958471171307353
0.912074833303591
0.879929521094227
0.943645453778257
0.976478969343918
0.912242898373411
0.85423733785316
0.902810154215348
0.877128826867542
0.85066953752177
0.862976218238709
0.841094095334923
0.86255239173571
0.995407671552579
0.945235054654219
0.913206685817361
0.980301685948674
0.948314764757405
0.906164716836837
0.847609016060729
0.927328746955363
0.883510961682309
0.876316782358677
0.918922670387183
0.989455822532707
0.974248251654968
1.09172349885581
1.04160846727875
1.07261607124282
1.07810949066207
0.987845795909204
0.927961084600178
0.91356930503722
0.979968729629409
0.948871761365017
1.01544715078487
0.981535161679284
0.96417656038893
0.954508470037403
0.921618117783584
0.928815416216978
0.89613957880157
0.989439324088844
0.970684358709976
0.99353278654274
0.966096084267492
0.941651307118386
0.933435245577199
0.956297811727068
0.922761298808791
0.915806191885525
0.882067906737375
0.905913614144165
1.00419858329068
0.974122993453148
0.957876793996829
0.961327639660748
1.0015421719365
0.980566206680828
1.01205660957602
1.00570134557452
0.990653112744544
0.974038342059898
0.995285271341493
0.990899427239352
1.01070657029604
1.01615193363747
0.978288669611617
1.0280363788181
0.986322491128914
1.06592985290683
1.02033295433665
0.979032550822938
0.998450911438924
1.08417287015735
1.02260954911329
0.985341202564342
1.00439595181481
0.974172527544913
1.03745242171984
1.01677282344519
1.03067596205935
1.0525251301788
1.05933811083105
1.55602127051116
1.54683844514249
1.47819324672112
1.38996584949311
1.314604347838
1.30014149724357
1.22065602700524
1.27591251206887
1.22058004936267
1.20542993109361
1.1581816869674
1.12171536627944
1.20635433474189
1.1605441323146
1.16967950454511
1.1630588803027
1.11995898935695
1.12172276207715
1.09939014065552
1.07671305431798
1.04559959544091
1.03554752239204
1.06714909152545
1.13536247637458
1.11889012026742
1.13612325298201
1.11687749358125
1.08518921044629
1.07984341574592
1.06169327143895
1.03617795477214
1.021898998252
1.06982197071493
1.06174151141439
1.05011874683879
1.03367547413014
1.0197484664863
1.03038305115564
0.998694821254018
1.02191321756171
1.01924405601984
1.01755634162159
1.02799449704132
1.04433341042094
1.00668730815278
0.983121408761336
1.01565153656217
1.03061047566845
1.01794653693596
0.986524741638509
0.962321372527065
0.968901982201624
0.948563958308195
0.932701784478821
0.969402612307591
0.937104970972644
0.97811370054864
0.993971217758578
1.01467524644968
0.988856959688864
0.986060564515313
0.996281583330216
1.01330561002376
0.999084816502937
0.970128959980439
0.980632120877652
1.01310202378503
0.998829859343054
0.995041713727114
0.975507477815521
1.01040629042464
1.01542642024082
1.05535693611376
1.01678241541659
1.02858299732029
1.02919300339981
1.00595998402781
1.00718455073075
0.986163514224014
0.982319127962595
0.996654483196651
0.963844547368684
0.927766115447253
0.924960625278435
0.937618992572424
0.923387118044887
0.930008760969848
0.943920033446827
0.943756647520149
0.927995360553672
0.900057157701771
0.920659910365015
0.921114267789898
0.918939703850011
0.919719325879787
0.897890720721674
0.884863599848487
0.883547125133619
0.892044143764965
0.8562216942779
0.824195736359434
0.818298639850768
0.82153382325904
0.827607622957721
0.837010994369291
0.823569403799974
0.801432948185406
0.843688039247628
0.835592421125717
0.818780658843482
0.822553644256871
0.836454489298152
0.833661798297409


==> make_figs/loss_D_facades_ASGIT_AB_smooth.csv <==
loss_D
0.1700946441851555
0.41041164612397546
0.41398381085559366
0.31981755278504564
0.31273746887033105
0.27094748743673336
0.2246644350133442
0.1960353553672205
0.17571338629125702
0.1660307874587158
0.15414242730093536
0.15462530639839447
0.13345950681193064
0.11878359571920051
0.10811372924815607
0.0981101826704288
0.09904746184989227
0.12154760431469772
0.11363860199200046
0.10341620870296721
0.1400287198387434
0.14535981009440427
0.1337310699941751
0.1205583485051803
0.11506018331940504
0.12355535572539728
0.174011857956069
0.15224726247292272
0.1454469977436599
0.1880630461040987
0.16732698021758474
0.15241284324491913
0.18309264586441515
0.16059619385952595
0.1438502125267235
0.12948730663090832
0.37781976959945757
0.37678252834276177
0.33284315674157694
0.3888259277991645
0.3474168450054484
0.32006535133463176
0.2801277863772463
0.24561064219381012
0.24349278743427136
0.21500649858693505
0.18896662482676954
0.16793025217785623
0.14797045531082692
0.12973374446643013
0.11608575120030026
0.10623552886787067
0.09317664524574167
0.11010568606174587
0.09649752772806548
0.08665549909488587
0.07688530063677049
0.3988486814996458
0.3535842535490592
0.3102148612312372
0.27915999619159215
0.2595872391957571
0.22733652591621403
0.2135994248567597
0.1988682529746113
0.19435268763059968
0.1703361537716101
0.2248347002736436
0.23088968499977028
0.2051959825142061
0.18259428975198402
0.16033748407367215
0.14062207116496053
0.12334494967874281
0.13576551967009245
0.39153030297577923
0.3874931562751629
0.34163414665936637
0.29907261459861434
0.2651523797561838
0.23950328869410648
0.2125953013697631
0.23348156065143252
0.20446228756222917
0.18093448898853487
0.17615311900243888
0.1576009251573301
0.14391219443934766
0.12598239707852554
0.1107643996253476
0.09710271300475459
0.08508479511675521
0.08817139366329696
0.07746638626448547
0.06804281746657163
0.06615840661183466
0.05989817940857459
0.05249206422649781
0.12234282769182452
0.10709242146965663
0.09378571158732331
0.09969948022992221
0.08729791033048373
0.07663101362811636
0.07145595805357643
0.06261689329851025
0.05657274332090814
0.049617806086900994
0.04348927712953774
0.038143806831338785
0.033399128449747614
0.03335056112518316
0.029268238470799058
0.027262303178900157
0.047782272852570064
0.051540314949002394
0.0452036969587243
0.039685809856744976
0.03510865046473071
0.030831922230446243
0.027197972778578425
0.023841758583562765
0.021096469534660163
0.018650519629176632
0.016376123641156284
0.014360770362731163
0.11169913495956375
0.0977764456237823
0.08588480458567131
0.07516757040652622
0.06642911388634666
0.05838691734567098
0.05133458061203701
0.04495749921340904
0.04198144205269597
0.036791211044358535
0.032225161551044
0.028367284764640066
0.024863001005333098
0.021766193895953013
0.04556336646773955
0.039900457560775184
0.0352592455058506
0.03147060311533426
0.027569624281930074
0.024133627892367945
0.02115604015151809
0.018591326120153486
0.016312644980684868
0.014361587938080471
0.012624777903509216
0.011082699097665504
0.009715684742680336
0.008517718526072892
0.007470140380669925
0.006584934099085727
0.005799298416736103
0.005540026260114488
0.004861041419720674
0.004519121981872144
0.003992223242074853
0.0035022915149779225
0.003167503220881557
0.0027846579809649233
0.0024635342512497756
0.0023481562218961626
0.002298741194701486
0.0020335793048311605
0.004650338158490739
0.004159677712307165
0.003667175396327799
0.0035826936954682083
0.0031484537612567584
0.0027932214929779257
0.0025017311712871746
0.0022390839071597213
0.001985929241561331
0.0017480191368872307
0.0015609095715386511
0.0014654599743453892
0.0013140492926923982
0.0011779913630186251
0.001043705307595464
0.0009283427123349889
0.0008629336122570805
0.0008106996783363035
0.0008427162518681991
0.0007519504320787496
0.000697966723358504
0.0006264464798195608
0.0005581502147358168
0.0005228164727704499
0.00046381982781716456
0.00041404916432199833
0.00036869266497761247
0.00033248120866220153
0.0003027394090749771
0.0002742161952081665
0.00024531930885591185
0.00022907818967438188


==> make_figs/loss_D_facades_ASGIT_BA_smooth.csv <==
loss_D
0.7566131949424739
1.2826978007952372
1.2111647428845513
1.207724583570936
1.5770427851657214
1.8119424580030319
1.7559935726960054
1.9047409229737082
2.0979528970274663
2.4397886850612975
2.367512921582512
2.478592354733338
2.451567433858036
2.519305370669431
2.501008580783025
2.4569755298149047
2.56131226300884
2.3966817450323896
2.3521475799688156
2.3749839473521615
2.2745877221501574
2.1119101950713945
2.1225512702121976
2.2031974398035628
2.0724336839184097
2.098043810096446
1.9816760078666846
2.0988311907954547
1.9811695783203134
1.897866921529682
1.9587204098294446
1.8793202071600659
1.829709115952892
1.7803209018320505
1.7232476907618717
1.6782036456654523
1.6186387959141801
1.6473982523512107
1.5620702840959608
1.5350241732361924
1.5271183092836702
1.499275929498641
1.455257750874459
1.4311911702426428
1.5589887777187745
1.5667029505463894
1.5657175100011103
1.616604159781814
1.6545798860216716
1.6351587964727392
1.6625256886747248
1.5852522598930394
1.6799317530737985
1.6147800842791484
1.656921520786898
1.5656307691531106
1.558491278141893
1.4848556867339358
1.466304293056517
1.532208317062831
1.6762795776616328
1.5567866513275161
1.4890094151753825
1.392399830076179
1.3597608104355128
1.41482127729606
1.4837815712191476
1.7772113199403736
1.659988894961847
1.5638040742998238
1.59007588803722
1.5351638742219342
1.5101918281045272
1.4263989186534214
1.4515908402641096
1.3942333101179702
1.3796830729181166
1.3132247044754792
1.194131482763101
1.1390365535495655
1.2750140615345167
1.2765203429946548
1.1884514110703994
1.2730262609313705
1.2837739854922152
1.2831762936710336
1.1919907528929055
1.144764578714467
1.1348677842396506
1.1137524668354402
1.0730258707191267
1.1582253006435794
1.1083746660691447
1.1586994955748944
1.0810826277498882
1.0427305512037166
0.9870385748868663
0.9827016204409362
0.9328907858830225
0.9320157978513164
0.9373605921002002
0.8954333292226592
0.8343298336265957
0.8876502541751093
0.9328128133075229
0.922699612026781
0.8581001168289766
1.1284669607919762
1.0557265755881642
0.9975023292355917
0.9591573682466124
0.9917279167644705
0.9963392998200956
0.9156340544614978
0.9020020457903696
0.9331701697645247
0.8928618571372103
0.8287917257337196
0.8385186835228977
0.781914792430535
0.8799214325855897
0.7919681962162856
0.7451336625113006
0.7808248420606814
0.7227915994442733
0.6875780459488823
0.7284015508519358
0.6861743003847871
0.7101288178165145
0.7878885183170533
0.732973843281195
0.6845937262760388
0.6314588987285248
0.5880888599901516
0.5334989814374212
0.5018666869134004
0.46629787320387023
0.481665001206564
0.6069208078574793
0.6024346501186979
0.5547358772819975
0.5562011596106898
0.5133330467556247
0.4827779620455003
0.4692710594301541
0.432553852680613
0.4329743403125727
0.39616876660854444
0.3750340163329952
0.36567518780417774
0.4014893097976915
0.4025382277025518
0.3911157329298951
0.3926524533091787
0.3710671078541345
0.3696553009195524
0.3922197973677768
0.36936779649778684
0.3736093520175991
0.35338372662668055
0.33004853202821977
0.3235100567686473
0.31209523941217926
0.31090986791461567
0.31067761181843595
0.30246178562666376
0.29576866767737237
0.2935945942292786
0.2672775785711387
0.25690805761756025
0.28815133680339805
0.28285276258438913
0.2697743643698265
0.2566219785319544
0.2477744397644803
0.23728131133218264
0.22497819459656734
0.21620776948761564
0.2137954078390455
0.21103371193522819
0.19766712461692484
0.19993020413881485
0.18646178795607998
0.18041288737937905
0.17012706903894856
0.16132268146033693
0.18801517106008628
0.1799814068939583
0.17671046835260082
0.17097492612214282
0.16392844673573
0.15979871826995004
0.1516581208673095
0.14641737102892818
0.14985198076317877
0.1474203502389823
0.14443082761976045
0.13666117238249612
0.13623347104616798
0.14530194461542897


==> make_figs/loss_D_facades_UNIT_AB_smooth.csv <==
loss_D
1.27349781990051
1.1390392780303926
1.285727615187152
1.177902657584805
1.353817850506311
1.235013262455577
1.1832334841459429
1.2326344132115816
1.1638576033857702
1.111116293995868
1.1337519571452248
1.1250065306744155
1.0904247882456273
1.2158529902920259
1.155390588747311
1.083844482060871
1.0338458485253224
0.9750331921219549
0.9977508893082383
0.954567995351627
0.8842201732143133
0.8674291317781393
0.8427119087027712
0.7839128545727347
0.7622325776617274
0.7286786506411095
0.7871881955271008
0.7472343415075858
0.6946444389099572
0.6323468816751396
0.6201041070342868
0.5813568740090698
0.6084905906712749
0.7265188525605172
0.8185961714249405
0.7532949122197855
0.687980778099539
0.6855065468975936
0.7266123686853317
0.6925766326840264
0.6389885232848536
0.5787399657279225
0.516256577924762
0.6025179334322982
0.6962427157641036
0.8562978848866817
0.8864592200711379
0.8788901393085197
0.805076828139774
0.7284057905210009
1.0405792465723096
0.957170994193855
0.858456299305367
0.8819981309386656
0.8341634838600478
0.8350356507047939
0.816703131758643
0.758785028924382
0.6842519740824767
0.8865687540340405
0.8228523792552056
0.8113402915014218
0.7445861772079448
0.6848953036817406
0.7340826811824256
0.7735089004300202
0.7045000926572859
0.632979317821241
0.5645864700142795
0.5612918327959459
0.7152851925314933
0.7028621204588699
0.6599831473656483
0.8992816853133998
0.8464473177304696
0.7794362034957666
0.7739645291803152
0.695794449594954
0.6286077626991673
0.7503890134498701
0.7153938162896408
0.7821258261361334
0.6994015840289669
0.620585306403047
0.5588716782826194
0.6128246680042179
0.5753685421005574
0.6154224764798145
0.5639891577221262
0.5058564532731672
0.5433307992956289
0.5322445398468449
0.5170679206586313
0.4830381474010596
0.43555518699411344
0.39622963959293045
0.357341782170255
0.31844331020103206
0.2854959284387392
0.25696198961685734
0.2284476558800781
0.20394611022563303
0.18265516499490914
0.16821497151638254
0.17558330250064577
0.18598127319547123
0.18501019749953646
0.19146680677215694
0.2313123224036618
0.22811295014337232
0.20667754612568592
0.5894046818056992
0.5600027926425484
0.5355159780727485
0.5146801698943935
0.54146540420214
0.5072010907933072
0.4566116542752005
0.48997817952700246
0.5657978906540511
0.5628420705257698
0.5664587242791637
0.5085880740314168
0.4517601524108421
0.4138590437442097
0.37485287327281697
0.4215965541643848
0.3984449510363315
0.3633590929056108
0.3638736114851157
0.3430372023236557
0.30739972233821466
0.27274524492193236
0.25431123127988486
0.22716517303015268
0.2041884199844107
0.1845851367903483
0.17410538500753125
0.15556133658146667
0.14098962164042209
0.1297485825948196
0.12688301853068423
0.11589070430272773
0.12883329694790693
0.11770294867741073
0.14934565179855522
0.16177621347590512
0.14863330189452825
0.17658785792681178
0.17265767005721186
0.16750286833222777
0.1601159711695211
0.19262271105776652
0.20190678768540646
0.19345819406871287
0.17936800316219645
0.17131741346371904
0.1525792959143654
0.13967245170280693
0.1324150375258937
0.12320232849918805
0.11746094590594088
0.10964381044229884
0.1332316304516148
0.12394467383247548
0.13445296104917007
0.13803090777717425
0.13233019769964918
0.16023075708374873
0.16865537800058458
0.17633340838601486
0.16874450827725743
0.16351487635973275
0.164897339785984
0.15773371615883447
0.2261136575484765
0.25961421961285364
0.2571627339258664
0.25858531996295947
0.23812225924457406
0.21986724841744756
0.2079088481227417
0.19558748843390245
0.20629144297914395
0.21307736400296162
0.2197122516045924
0.21263941057847868
0.248880306257126
0.2241325883643128
0.2249030037476952
0.2282645248656796
0.21039918006691746
0.19679165207912966
0.2100925063901312
0.20802514454587487
0.19656476273637222
0.26779516322131497
0.2530907212184988
0.23161824053035274
0.24868458327971069


==> make_figs/loss_D_facades_UNIT_BA_smooth.csv <==
loss_D
1.35278820991516
1.2646032174428294
1.2266429317068048
1.2517281032944825
1.278258824750269
1.2728189954263018
1.2238326697666746
1.1953654687879132
1.1836959122297046
1.1425355030687865
1.159257315623706
1.1578144656103202
1.149752818490129
1.0969720991775034
1.1038434734060176
1.0836290480811526
1.1113424307510023
1.1222921697093835
1.0859561736186616
1.0793854545949988
1.0679174156556184
1.0617154553834627
1.0384490677311762
1.0092901122615217
1.0299353787755938
0.9930528969810762
0.9686688198652116
0.9270602847153133
0.9411524490509072
0.9025192010338883
0.9306557186918277
0.9377775932530467
0.9696280292681722
0.9712468016128964
0.9421116974050557
0.9337660835528175
0.898060016405863
0.9042032398289899
0.8793866493143059
0.9214793220837064
0.8862309109518696
0.8837855181998426
0.8428189771355428
0.7828665663002358
0.7229348642052946
0.7400330962747287
0.7596219037915479
0.7251556493312089
0.7051274443352873
0.7921046187179368
0.7487958586983038
0.7033319436725113
0.675622045922302
0.6450549334075628
0.6744017107981982
0.7430613167793967
0.9752765011662374
0.9715367578640302
0.9237049747817379
0.9196101053186556
0.9383701381473368
0.9487446910091449
0.9045795786608555
0.9173754944931943
0.857063080252561
0.8584547173217153
0.7614200123705751
0.707222890267097
0.7539976391697049
0.6741355657624265
0.7980841507973169
0.7213005380938257
0.7086147667799723
0.6783390811914725
0.7546971099825623
0.7747104028956074
0.6917137596483748
0.6778758945701676
0.7280865522696734
0.7939758477565986
0.7576245079271094
0.8159734582768927
0.7612737184638353
0.678992895398502
0.6222932951759451
0.7862793343172517
0.7003693149379334
0.698733979501458
0.8651337203433529
0.7826634254829148
0.7745074527798668
0.6942199934707785
0.6818766502673035
0.6057825501567593
0.840272711832902
0.7536213583783765
0.6675694132763442
0.715453066076109
0.757765894365968
0.830090344130574
0.9306643588513396
0.8772177404385022
0.7883040076367368
0.7935796151128602
0.7632551789051819
0.9363632168936831
1.1499662212007775
1.0562786194676934
1.1446524228712778
1.1661461279474101
1.311826359328942
1.2581882327218525
1.2243123052333773
1.232460142987097
1.173085186664627
1.1738228124385286
1.0459622872992964
1.012562549931464
1.036874701870942
1.1332383698886874
1.0919774610196693
1.0346881409560664
1.0976348940743865
1.0647656520081958
1.0702445609368754
1.037560522446708
1.1249678395196556
1.1655856912029932
1.2463532143303782
1.1798595887854337
1.153933235310359
1.1176761229407233
1.0554591861859253
1.1232083542263134
1.1184215411058733
1.0605687075745789
1.129109115400725
1.0497741960790201
1.0385745842668626
1.0357278803257766
0.9107209868466752
0.8730538037045319
0.9343516510168183
0.8291209133006154
0.8623802705507395
0.8622737416038556
0.8495190195217702
0.8609958187520519
0.8133768720141462
0.9249814624210498
0.9025161827501508
0.8031120976062512
0.7893031607105422
0.7742661782704091
0.7719265550377806
0.7437813419598417
0.7763850511554561
0.7568805211413143
0.9591301079242857
0.8658714662690078
0.803475408412262
0.7813756938438846
0.7017221957118152
0.7510126080229954
0.7085499108071417
0.8162481956642844
0.9299097062725055
0.9054447264806834
0.9573325981698446
1.0471681243555728
0.997989115667331
0.9732333772930973
0.9880155483258852
0.9876425926338781
0.884657625116023
0.8679175484045608
0.9217392299980611
0.8133332047668528
0.8050609230575995
0.8576539978037342
0.8354414598705052
0.8074876725160699
0.7739797882278698
0.7347735211776215
0.7459929923055384
0.755466036236251
0.686566882536289
0.733374120350065
0.7296739383150325
0.7090015330072287
0.7454963255315636
0.7951533359631475
0.8329750962112294
0.8222574202886817
0.8533491971680706
0.8623628216252652
0.9165235705782708
0.8958891510126825
0.9275125607117045
0.9936375619205532


==> make_figs/loss_D_facades_atme_AB_smooth.csv <==
loss_D
1.36959803104401
1.14798573652903
1.0420999618677
0.853769916981722
0.812574726613151
0.773604446303255
0.792276012765787
0.758597906081305
0.805134437036794
0.760476659253576
0.727680981637648
0.773007230206833
0.74483911609711
0.723824542138122
0.733203569802078
0.709348597695107
0.70305428627255
0.720478315558764
0.710035643357658
0.722568229534107
0.703262960955621
0.705057693299675
0.717796975259611
0.697445113620521
0.694199217532654
0.68919248373063
0.671972060821991
0.678179233617662
0.670346098874065
0.664433830526135
0.668680518868016
0.753740016713089
0.750272209381661
0.706431123512621
0.707270972503329
0.67265094860449
0.677332189697439
0.652022143530614
0.695108749830778
0.700363405833428
0.720135162803262
0.709251483542496
0.694745969834672
0.682509395106366
0.680724376538532
0.674732332822709
0.666228449046102
0.66122717508458
0.647869770725953
0.631750051350755
0.651298223750319
0.64455341541739
0.732871655231938
0.728840804144629
0.710250965123286
0.722672349341567
0.760058671184479
0.777709195222693
0.794998755575478
0.783710369008584
0.755590276708853
0.796864367748322
0.807437839028387
0.800950568383616
0.785995092539511
0.807657075305182
0.823335808794148
0.86763220389659
0.874210681803403
0.862845164036815
0.886502419688381
0.905516266476796
0.942240099820336
0.946462485722062
0.932625776838679
0.947506706479695
0.927770542089383
0.903774259383567
0.892073579707695
0.884313445885835
0.901458569237207
0.899692446024655
0.910001224053289
0.903693301881895
0.902615937310322
0.909034886866495
0.924619122478792
0.887903295834469
0.889260049353519
0.8939679399956
0.892815344167299
0.916178857022139
0.906709819387049
0.934250731038737
0.920931686874115
0.956107978615276
0.95557561231037
0.94492528363966
0.937884497624102
0.937724635480108
0.940580102341426
0.946876271242753
0.956403439533718
0.961894875790294
0.967982738229975
0.985880863642404
1.00308356312553
0.98996076562468
1.01385464300119
1.00284868665474
1.00790653726
1.00070757772733
1.00112538640402
1.01026903656116
1.0218538213121
1.02435314302844
1.03045017808904
1.0467392453482
1.03351953015736
1.07375950647293
1.09295917267229
1.09570261735254
1.09535667209479
1.08642600339811
1.08676346459792
1.09493158578382
1.10553287044784
1.11186782546587
1.12046245289707
1.13968656375708
1.14942329079069
1.12513997557046
1.1216748043422
1.1265909435647
1.12407648356107
1.11775626425122
1.11480271786727
1.12367201579473
1.14151032549006
1.14487831355838
1.13867485758998
1.15105898146759
1.14719389470748
1.149587589198
1.14506957726101
1.15539487774586
1.14911103250185
1.1564650386903
1.1576329004336
1.15114490340072
1.14975264550182
1.14669185400351
1.1437984737745
1.1507129921465
1.16001718091978
1.16428760928311
1.16109878531939
1.16766622536699
1.17852106953474
1.17683147496602
1.16458761287457
1.16319011542776
1.17007408074662
1.17768626005298
1.18065079566907
1.17960994643383
1.17965221456798
1.17709589422297
1.18866906680829
1.1884131193498
1.19889426383472
1.19980365916062
1.20136374258486
1.20455597361502
1.20368244703113
1.21315063435456
1.21663663261942
1.21618362555488
1.21861120068427
1.202247104326
1.21081845821887
1.20333393418973
1.21280118330007
1.2111627528143
1.20896929357824
1.21443448089151
1.20417857338737
1.20369880048961
1.1988776059693
1.20215775721053
1.1987681874005
1.19807180537004
1.19798723783659
1.20453199432045
1.19666731456942
1.19490928289814
1.2009127883398
1.20500710405391
1.20630131113327
1.20860442225459


==> make_figs/loss_D_facades_atme_BA_smooth.csv <==
loss_D
1.39216184616089
1.39986270268758
1.32286373962312
1.23924515788886
1.14167454768359
1.05036422730878
1.00715887395573
0.995780256337882
0.893739307708363
0.826293798203668
0.77630724258279
0.741898669175358
0.689638470611569
0.772382279799687
0.71478433323956
0.708136204132122
0.66877114815568
0.662643217723917
0.677393730106801
0.649181547220211
0.678782724217766
0.648952403856125
0.612514753080007
0.604252393276039
0.616154290616383
0.585043943269425
0.583051013712837
0.560895312997117
0.552859769277589
0.529835516871027
0.563361226759331
0.572982968260253
0.566613276128398
0.58572347781461
0.628146037925776
0.617890538942842
0.575932718040492
0.600956191086253
0.654281453010545
0.644496052264981
0.654618363472552
0.629650717687754
0.606423922379459
0.598780808257144
0.645993427256166
0.621525256652522
0.595604339098091
0.599295794792484
0.581499022100374
0.583818364113214
0.578673233756984
0.570074239848975
0.573686846871996
0.595497245240608
0.618956757039678
0.624932917304992
0.630476601124001
0.663863361337635
0.71046686402857
0.706488167836217
0.728463701479705
0.678247613542494
0.699220442271318
0.702245273679691
0.694453356204358
0.660556963525481
0.661913919901189
0.681489321787376
0.716859067020924
0.727871595994214
0.717440471567286
0.684897371898278
0.662278049844081
0.644541187675943
0.657507337106048
0.656665212584011
0.655406543932472
0.624406925650517
0.623565911017578
0.648551481173136
0.657659091404695
0.706829867072938
0.693474485986794
0.642049136523296
0.638556955805979
0.644881330960909
0.64575725232426
0.62416099563319
0.658209643665806
0.648951177896823
0.684268397309975
0.662500488940295
0.670987812634248
0.658945018744977
0.667464609601955
0.622356272069266
0.644107465876017
0.654356169911327
0.664806464091135
0.67695429632563
0.650014738645385
0.64625972398644
0.648857856101421
0.635248220604637
0.639174250543471
0.629525046371972
0.629194648825357
0.619400559838895
0.616549910589393
0.624623258604176
0.633844999596303
0.668355552573504
0.696949626253951
0.695066771534037
0.658652796231254
0.652203021253208
0.635431765576274
0.61412711054024
0.641214668762152
0.636533893140395
0.654310861939094
0.668987101309157
0.691137860849609
0.689697764652311
0.67979042813981
0.680166936933479
0.660783828844663
0.675752343659838
0.697794333639424
0.703793680940506
0.714563487236077
0.735987315782578
0.751271350165767
0.748480591982986
0.754192609011479
0.730290618593248
0.75213143370798
0.769524542161443
0.768030172968374
0.760006930579724
0.792788457722302
0.793615817153783
0.815568733311081
0.800676190125447
0.780217861412692
0.7636447631438
0.793207105111905
0.801763356099881
0.801068026892803
0.770956041045742
0.741388609133342
0.740512459333296
0.755877082193238
0.753624093096594
0.758780407529398
0.777470071301413
0.793009499013075
0.801555801821855
0.796200225219852
0.827925276805281
0.793154751163755
0.782708503837429
0.820823382133436
0.820285415346176
0.792052031780515
0.810349908795387
0.795071796980945
0.80663702200713
0.808366424312512
0.81422988142803
0.776323068216374
0.787011821634277
0.778868986537165
0.763879795072097
0.762413138447018
0.75266575317579
0.75131911723182
0.761457937234326
0.762925066167647
0.757343177783005
0.761475045670277
0.756416739811911
0.794118338890412
0.800907174556694
0.782611307832343
0.767305781608718
0.766024409627062
0.761579046928081
0.76382865160487
0.762537400608837
0.752732546975016
0.769645387052197
0.765493842317497
0.769261067916579
0.784493522180616
0.778110700887227
0.788757365978361
0.796553972395313
0.795831541372382
0.785627031210946


==> make_figs/loss_D_facades_cyclegan_AB_smooth.csv <==
loss_D
1.31727230548859
1.3331444978714
1.33719301576445
1.18770556597583
1.13177836780806
1.13080098563162
1.10037975268068
1.04840168074153
1.07257021844548
1.0604869659206
1.03692335944735
1.0068437182537
1.0067330255358
1.01083606082874
1.10009281193689
1.05809131335134
1.0061436903392
0.976743345962254
0.976476350466065
0.98311458046979
1.01873831659321
0.991459461890084
0.965217421822402
0.957013078158053
0.939403946431615
0.966605318063909
0.97732248303491
0.954419379852478
0.925084596677921
0.886884164136862
1.11933034331012
1.09143085342684
1.02932819634558
1.01496955122114
0.984646526736563
0.938345277772779
0.930843343634792
0.895569945565764
0.899341328912637
0.860414255956094
0.824367812339942
0.799367963131977
0.849644273076217
0.823336395789893
0.796023657577683
0.794688961055092
0.809266729166951
0.780564395054654
0.864922699605796
0.912798417739861
0.877065289989542
0.827521498504068
0.803288831347621
0.932973701297867
0.9016542904708
0.868580185510614
0.824709512370536
0.777969093137811
0.92695726873938
0.87684431344343
0.844517697330467
0.813194615728164
0.769246738966897
0.725001330758297
0.808334374595094
0.808165046859222
0.774500457098407
0.73947164190517
0.701328728266522
0.95594195418562
1.02021909403481
0.95554257292286
0.893267122436163
0.825862491346266
0.862672856607168
0.833013938106176
0.800996320131639
0.749894845620994
0.705564287357236
0.665451810786099
0.626054806401816
0.853797479943564
0.843496247667555
0.834228310489492
0.858909121825224
0.828254898377018
0.779509930966893
0.762460562305441
0.709729529898685
0.658476321793923
0.616103878888887
0.582584114313345
0.717788979735494
0.823075736200142
0.79154713283382
0.761579913326211
0.710698464986217
0.868373822386002
0.833490608723691
0.836557436654648
0.78219435394341
0.720956559618264
0.674135404129583
0.620418830273989
0.594195449466779
0.649094768347658
0.661173350677804
0.632607219610397
0.600390379888207
0.575999846655711
0.553317627239521
0.520377949086531
0.557128177244608
0.564218212800059
0.559968886291744
0.535908707266834
0.519722425269385
0.49220925712204
0.460638183246353
0.435717431602134
0.421851665345811
0.390920705847256
0.369401284556612
0.35365126360665
0.343008174649593
0.528374484763027
0.584926101161958
0.567000047950253
0.546170963666848
0.517978686863003
0.491717726745588
0.487652186873555
0.583987852594029
0.563879213219031
0.542754690830097
0.514459928365164
0.481034985480882
0.455911021316723
0.430870419298604
0.407819480631892
0.380643863862085
0.359074057972162
0.338197907059581
0.328718184357384
0.315178922322041
0.308347322091304
0.297779935419526
0.281954994972389
0.285722765860492
0.281072682972725
0.273330824790235
0.272452697221688
0.264018788978299
0.264698797876674
0.26375979817131
0.25697732524155
0.256384940063176
0.257592768447251
0.246530854054164
0.235265137427467
0.239123230393757
0.238175620201867
0.233189784230209
0.224948105609595
0.22191675339722
0.226002049747681
0.221311488637977
0.217669464923723
0.215254214833354
0.212791952864389
0.213876529737497
0.214075475239439
0.215870364895354
0.216455924726602
0.222671621481962
0.21896738547594
0.21795531445435
0.220112183858854
0.216626793666202
0.215598786704779
0.211032395416264
0.214284483837222
0.215130101855858
0.213797903124692
0.209952229317133
0.204890693027783
0.204063556292773
0.204023687404126
0.206417533076346
0.207690661924069
0.202730254635036
0.203241707028668
0.208893221864146
0.216721221276081
0.216309478043973
0.216325930147894
0.215837314690982
0.21212393973777
0.212109441610134
0.203606930916945


==> make_figs/loss_D_facades_cyclegan_BA_smooth.csv <==
loss_D
1.38219583034515
1.32339882055918
1.28838288219723
1.33365220918065
1.33681514371301
1.3298818315452
1.29877241700072
1.33391149213929
1.31259155426331
1.28091547315852
1.24932917357618
1.24621613886522
1.23806791711346
1.25030733838449
1.22005235217209
1.22339866207733
1.18963593245283
1.17379417141548
1.15206813692852
1.13990945638058
1.14649067647126
1.11577318309714
1.09450988334408
1.14240004249401
1.13237993238696
1.11542237580706
1.1194928210569
1.10932757462799
1.0795430346593
1.09743839479196
1.08082743361253
1.08587188437257
1.09911246782134
1.1076461761868
1.12013781924152
1.12500050707726
1.09985840478538
1.08626285357889
1.05961207102053
1.04611380648606
1.06569747105216
1.03938345375878
1.03578274111173
1.02965151449345
1.01906848990958
0.993333130904044
1.01828129464686
1.04067936797336
1.03376344620591
1.00092167395466
1.00486731350785
0.977674705394701
0.93249506531529
0.979318051743662
0.97129319070031
0.953106978713245
0.95019023011462
0.903478596702327
0.900855120836507
0.928597576751257
0.903026277770444
0.876280526184718
0.890615142298026
0.889526038627717
0.898128596932795
0.867672712452601
0.832650741080769
0.817496103510041
0.849512049840825
0.854688753762089
0.891339199346492
0.889208770131211
0.872571995722142
0.854788183529442
0.794269767367234
0.79235424908381
0.796790287555425
0.775734116435091
0.75568234356836
0.695716907721452
0.729820040891833
0.725551688724222
0.764484406415824
0.730048387849108
0.692642065688385
0.701714183127032
0.672059678173458
0.662138031433143
0.658400952565057
0.618830426892182
0.609440293307442
0.642213481711424
0.622401813817956
0.634899680459975
0.657932438791191
0.662532703172749
0.641522483479826
0.640128661181069
0.672419708816766
0.690335033091653
0.678032431331867
0.66811917923918
0.668513108366062
0.674896683712947
0.664320237385117
0.65941159681217
0.675527221687653
0.660087709533606
0.744379043381582
0.73543016966492
0.734592807476344
0.702413488479236
0.685912460855671
0.674788387302176
0.673969266361496
0.681414096810555
0.734240141335904
0.734060340568253
0.755619530369663
0.741755890245225
0.689445695685678
0.681452210301573
0.646329482155302
0.639233330217459
0.619088895140649
0.619098237297639
0.612162537324133
0.618886246119747
0.634189946069762
0.627844176792072
0.618401859302975
0.633103490039475
0.620309740200386
0.641246687884195
0.660071696198654
0.65225423831243
0.681170469117484
0.649625536876762
0.636465174285536
0.617564759544799
0.625550415823093
0.63271746875106
0.639304753288427
0.64361789489394
0.635311343553345
0.648558411541444
0.636055737050787
0.621074187863819
0.619891230854005
0.60986705521578
0.598703527553755
0.598273372739782
0.601124578796623
0.60513723127761
0.621864030315048
0.611575082788935
0.619068338349202
0.63436192736127
0.648273285804224
0.647664067154581
0.650190067669694
0.653564702306882
0.66025401103768
0.658242904441323
0.648460438233626
0.681607647828403
0.664460101303515
0.670505542314078
0.67085093400039
0.685700246430636
0.69725085064417
0.697775281161773
0.71819098503021
0.735926248102824
0.737075190033359
0.756838811190276
0.766765024421586
0.768764906017306
0.750642107205115
0.762251938871923
0.762350275919674
0.748914917761814
0.739838118749526
0.73995820032851
0.739605649599268
0.728988022856469
0.732924048946343
0.747336406747966
0.754656353926153
0.774946828105797
0.753437416743462
0.735640272366196
0.74101676221572
0.740503854715794
0.734609885780458
0.73834414859355
0.75316617520927
0.777437308711328
0.775663179032205
0.794029778876126


==> make_figs/loss_D_facades_pix2pix_AB_smooth.csv <==
loss_D
1.3135871887207
1.24994996388753
1.17634793005046
1.11957581275332
0.946886576175779
0.83316864413767
0.705139421028811
0.60421171946749
0.609834581186533
0.688388770155417
0.669561130511457
0.623738121812616
0.570034839142486
0.5362520317681
0.477320188167042
0.537286542411967
0.600564258386288
0.651604818632357
0.640804566618925
0.628821485068943
0.588174051789348
0.565161657793811
0.572605468613273
0.582685802055532
0.647495853985592
0.66804617575692
0.692974561148261
0.635310971148362
0.665717226617758
0.724105389965531
0.745265282607965
0.750887994157061
0.809345843660449
0.816815399630547
0.750978889849285
0.924737427804106
0.926937128643495
0.89212562753158
0.937924305589571
0.882197309075739
0.846820802051095
0.823208516597918
0.81036548627275
0.809338402467253
0.799088672668996
0.838794170303997
0.766446878780843
0.795569353028641
0.778322747666331
0.746374125537898
0.860326571849853
0.860475475836483
0.830901921425989
0.945277863712122
0.908332801875675
0.903663310324379
0.822282260115868
1.12363805229485
1.14953016310929
1.17319408280485
1.12676484007381
1.18469647069569
1.23040051296508
1.14794669281291
1.04924669807429
1.05878065014702
1.00458907186125
1.02180774466836
0.937565474010112
0.917154415612179
0.85087058900659
0.832391775342512
0.812155430004155
0.828094693922907
0.943447331884894
1.22554238584959
1.12386093206828
1.06334724012834
0.976544799937444
0.942965715341348
0.896483576235379
0.868534184427347
0.893134693108887
0.910757242352073
0.892982302424681
0.867607016008346
0.833724663243484
0.859305292440185
0.842523274729817
0.796580787103757
0.863572364934056
0.893087830343834
0.855371669590742
0.8534056499112
0.918663669539349
0.860315760546909
0.841515011484947
0.839822076881238
0.803584790765188
0.796989552545015
0.747376722156473
0.710179875326563
0.772801407508351
0.743272463107218
0.690607377261305
0.709152752535956
0.717982251815269
0.724765935963814
0.720852217443127
0.668412976360499
0.622229572613441
0.637399773973576
0.645518549599336
0.642545661872184
0.609346343643606
0.600323856665267
0.58382310702869
0.704488194036824
0.773064380411778
0.736356110148837
0.71739905957544
0.690487003408016
0.659602492335541
0.637007657222525
0.6087302454614
0.567269320487398
0.578785679352547
0.558483063567701
0.587367072193374
0.540443460052883
0.530359256985965
0.527229517140041
0.513492341330127
0.513658596011006
0.485341152752759
0.486575475715873
0.478598434348112
0.550766020219477
0.569166639285119
0.525588185425692
0.489120973292529
0.484903821946063
0.454582966207471
0.437287332769743
0.430414828456899
0.518732890891517
0.507127036660072
0.471500210068415
0.453984834798921
0.417107842800152
0.412267447386146
0.413770949298674
0.456549330756502
0.436126704544471
0.443252716061152
0.413999527067592
0.391578013909692
0.38338250436441
0.389784809983637
0.417562888236817
0.395907634946643
0.390063564125648
0.361859721557245
0.351469246457741
0.370661905087134
0.346126006257165
0.354316771153986
0.340944521467658
0.346912685380381
0.332342631063208
0.318307478455916
0.310885672406749
0.302132160706847
0.290397724285354
0.315146311783736
0.317009789111533
0.305410676205053
0.297049303045379
0.310919913613945
0.32921709610825
0.323799577177188
0.313006249286474
0.317675957831877
0.308927383369513
0.291976442178289
0.278728894787488
0.282489441711783
0.27577332952406
0.284196883553734
0.285320302571031
0.271131665765649
0.254339889320837
0.241728115445759
0.248846129646528
0.244551568291365
0.260897683095561
0.246023968429111
0.253865731444881
0.274948665724318
0.288079721025267


==> make_figs/loss_D_facades_pix2pix_BA_smooth.csv <==
loss_D
1.40546703338623
1.31093972524007
1.26085266135853
1.17931303344997
1.1280936198787
1.08925360366751
1.00938134833458
0.940815888267688
0.936428041566403
0.950067239993896
0.878751276615695
0.830677599930666
0.783872942065208
0.741053475774475
0.678669523899688
0.648072517696922
0.659984978223175
0.619845622671297
0.571528005401785
0.550059765077776
0.547229978714983
0.590044328916136
0.587763158771212
0.570718648399193
0.588821138239165
0.574071646549643
0.593124187449717
0.599668931233291
0.605340147526031
0.58967585270399
0.636983922908643
0.664955584503157
0.632517257438652
0.633538265674333
0.638140437617192
0.658394618653754
0.677616232417911
0.664120162578254
0.676791628426898
0.708116595832032
0.703171520329718
0.7173675242742
0.771468997700216
0.81728015842386
0.801687611332086
0.792739889891156
0.825764800906107
0.863485063834004
0.878053222586365
0.853731737344369
0.850461422529918
0.835753115659908
0.84040807727041
0.836824518538787
0.84217920834455
0.821136569360527
0.813199954211842
0.979447378397353
0.987175912310271
1.0042208802696
0.966736749012489
0.923959020877823
0.947961978117648
0.931267117313779
0.937624954863315
0.923506305273667
0.957724069719978
0.93680046660881
0.954936534541584
0.953470380102438
0.965145904167907
0.965713910613038
0.987299709561593
0.984558191731681
0.952624413461982
0.961457992084428
1.02477576135713
1.05077654997385
1.15785770020148
1.16500021799555
1.11795504259286
1.07569349899327
1.19099747305712
1.19825036166812
1.17333506142393
1.12290107952292
1.10373206082498
1.08111654523815
1.0487730067979
1.02874288224704
1.08876497561461
1.04059401383184
1.00830978898658
0.977746161518314
0.971342389687556
0.987624213037816
0.995214172879431
0.949237867928155
0.94815143536522
0.925477595557853
0.978874665678456
0.947401581598448
0.931174512921126
0.960704928248213
0.961484016772767
0.960849867380835
0.941892749025102
0.922414865480818
1.04304923719249
1.03344005285465
1.0273360545122
1.02455395920985
1.0178612007935
0.986680578748776
1.00948528762531
0.987347747036522
0.952451068279938
1.03656765434307
1.02986113306612
1.0461561046282
1.06101134606585
1.04500705777893
1.08432842454095
1.04124735654719
1.01764995040767
0.998755889665951
1.0368266069583
1.06891210182769
1.0311804104918
1.07530630039979
1.0480869776261
1.06854486714094
1.07859617708721
1.13109831435816
1.11967891184861
1.0943891900708
1.09088202792284
1.15631657077446
1.14771824587737
1.13319280306066
1.09665252419949
1.12014540244968
1.08982718778702
1.03033196098825
1.01041381447014
1.01851762240349
1.01001398304612
0.978035941979876
0.976281641274545
0.996710381008453
0.949305656926399
0.937623722601912
0.914311200689677
0.920483328679964
0.908144231184867
0.941321115823058
0.96353755370538
0.941444450142598
0.899479841745771
0.864421588523876
0.822727292310595
0.787326670761519
0.780507932045799
0.797221397312075
0.811213344918135
0.860215019956023
0.877815182314916
0.88597864622351
0.860159123934861
0.859127573045808
0.871326193601008
0.874569351193008
0.873487043258557
0.887126520915327
0.875745844654487
0.907456311422288
0.89413942643231
0.883462071713273
0.850952774542614
0.873125758247178
0.883769080705809
0.882846566497208
0.865643115988506
0.867719998590436
0.844858913921138
0.857377386977448
0.920349868416596
0.961912697300669
0.939910293893957
0.904860426850108
0.875663897527623
0.877199306827494
0.918992047905192
0.94849366046441
0.955802601677919
0.966205231189674
0.938589576989262
0.90800905491761
0.889015971199817
0.895499790712341


==> make_figs/loss_D_maps_ASGIT_AB_smooth.csv <==
loss_D
0.5459052436053751
0.30004603390892337
0.24368996369327292
0.2663505364242381
0.25542403343964815
0.2781478046908132
0.2707583935798042
0.34401745192943
0.3401284862106794
0.3876292470670612
0.3476382945079246
0.3048760091012454
0.26852444174356377
0.24693931376952755
0.23185594069360768
0.20559822723627388
0.2840450316924378
0.24738044812156565
0.3936748342669073
0.3554192896457744
0.3139570307270625
0.3326237376363371
0.32847119241357986
0.29727829438282927
0.3058249827500503
0.2731697445460114
0.43504263026366397
0.3811391609562823
0.5329765837956376
0.5317347293573836
0.5082843450207826
0.8266677080142874
0.9166366442408641
0.8018982728064235
0.7166526521776834
0.6346516960073834
0.5580332227881462
0.7056781330837848
0.6377825685658941
0.6004739741657237
0.5955193022215695
0.5405770051147669
0.549491183290293
0.4974340673971604
0.5106230886301097
0.45247747433461755
0.4447513927921977
0.41393045028279707
0.406655746932101
0.41279205636733274
0.38214345689195156
0.361027310527479
0.3257155875410063
0.3118090934817375
0.2825049609388682
0.25456297244730686
0.2248432176553794
0.2239305415050759
0.19788124271638916
0.18558767437476248
0.16836273763788753
0.15368733709399557
0.14591206498472523
0.1310767893724038
0.14167580228434695
0.27235082624112544
0.26488145240163247
0.24348015035821743
0.21318678197155141
0.18792145038928382
0.21302329930306757
0.19119458154572025
0.16835851265505244
0.15367991963836133
0.13614788105161105
0.11971572287659207
0.10612298412231577
0.14419315327581705
0.12640587776643364
0.11683382322394482
0.10306315820053041
0.1062329049263915
0.1609772760222098
0.1438495685830842
0.12614723641888037
0.12304176802349372
0.1689598047666941
0.15207694795815777
0.13532728890581994
0.12176119941758337
0.17005017491450194
0.1550764840813118
0.1361851742249283
0.12042107125285328
0.10631993405808553
0.09369646294927937
0.08321243755304393
0.07507848103002934
0.06778108205172913
0.06149784869848042
0.06528103314169982
0.057928286059753975
0.05430464688217854
0.04882109636065304
0.04758702102215799
0.06278572991280518
0.06049416328667277
0.06796230959029079
0.12195979207422482
0.1279397370425884
0.11480210600675035
0.1287071101389671
0.11598327282478765
0.11652838392895519
0.11266349031246838
0.10497409025660963
0.0927920288346651
0.08386117313569345
0.07800177755035387
0.07343869521081461
0.07970629047622517
0.10218524517114101
0.1293717679735202
0.17106241731611754
0.150129196091182
0.1512333877203036
0.13317995279932587
0.17135692823861826
0.1597079325837186
0.19959486116227584
0.17819298906803538
0.17682406348248425
0.17025148562236886
0.15881492282628265
0.14941977933057318
0.1325190366964089
0.13412328744264335
0.12392063664169867
0.11340299271507022
0.10210515658308252
0.09218359417492902
0.09159124920100672
0.0814202805528819
0.07873535782067119
0.07583388187810737
0.07207454548116919
0.10521656057712535
0.1069217213338591
0.09394060514406714
0.0844763255262188
0.07682406937843052
0.07911509807461833
0.07051620679139746
0.062316304719387886
0.05675598671209666
0.052418023037340555
0.04765949436218944
0.05228473914076338
0.06633861977364794
0.06235586702402059
0.06195882891383283
0.06606444132166359
0.06331933890184542
0.06367134350928531
0.06721232140221933
0.07277412899480416
0.07030136813920172
0.08145108036763221
0.07296153951825611
0.08694764921510349
0.09787253079437157
0.08961540968564723
0.08672015208032817
0.08031435664761302
0.07467902714828073
0.07474729788643539
0.08151468777851306
0.10172597397757904
0.09131174021450703
0.08478256948661633
0.08872041800395133
0.08026009141228385
0.07456034650453738
0.07395274438625976
0.06867259665496074
0.06771562764626723
0.06249077417827359
0.0607678025198723
0.06038632439764687
0.06502030216204897
0.06157363555490957
0.059592672187969334
0.05988848858105789
0.05952775394071132
0.05627196126900618
0.05111383761175556
0.05147038663297602
0.048975909917716366
0.04631573950519009
0.04388707559712103


==> make_figs/loss_D_maps_ASGIT_BA_smooth.csv <==
loss_D
1.5267469584941864
1.5936224559942882
1.37136809977554
1.1982881266986374
1.1373928188997569
1.157553233464138
1.1301835252505317
1.109583415933347
1.0912237688096968
1.0455174896215045
1.0260345885827595
1.0305313394602111
1.0984043833750643
1.0474308723329773
1.0198435522429719
0.9400870703034423
0.9271575549402112
1.0193140615092076
1.1008353996641125
1.0679962822139835
1.1037608691686847
1.0665457355521124
1.0564193106772142
1.0634038602303653
1.0632830192869345
1.083471091929945
1.1112480743653843
1.1749719581600349
1.1297097048727216
1.1724773443860124
1.1383472338674316
1.0767939778669564
1.0547646306428964
1.0573695956206435
1.109323561872208
1.149049398328462
1.0980675367666826
1.1022050937189842
1.1332443959353298
1.1347246670802416
1.0921598539283977
1.1072690433677426
1.121528085169232
1.131074905232662
1.2003603331095363
1.2146276462954664
1.1549848683199646
1.194011500365318
1.1353597232164918
1.096233158159419
1.0952223131412537
1.12030437703296
1.0625540906559505
1.061183762410961
0.9981870511835393
1.0591377809745346
1.1311063056497725
1.1798389782206795
1.077335966549902
1.1962324345292856
1.23304890768666
1.2038248443623167
1.2254597690021916
1.224029715431503
1.3023390067689646
1.3241914686510283
1.3363054783918555
1.321956419936543
1.2228270841770117
1.174295952867542
1.3790545473190488
1.352404445657482
1.310798039834993
1.2575879233833558
1.217261150480566
1.2905637850743015
1.298480826084981
1.2464032579852367
1.5219219693369603
1.5023223455962877
1.346555469613478
1.4017044580138824
1.3428806876707589
1.260251397665306
1.3834711313604382
1.2955861588844904
1.3603900117990118
1.2684876007232748
1.233182045504455
1.2053688138310454
1.2688537660632535
1.1623042587541144
1.11542168486677
1.2326551782810444
1.1678075990629682
1.0973876109283367
1.0454504973638363
1.073009679856157
1.109104789604334
1.079401660878852
0.9993420981099131
0.933451632794429
1.0328885973752076
1.0908604996786522
0.9853548000669237
0.9256368745847044
1.0732295891589265
1.039354197410739
1.1094314909239038
1.0000299005908633
1.4129508667438753
1.3152949998479466
1.3402945385009282
1.2992630795305338
1.2089026267402805
1.2544957694764072
1.3311045982376957
1.3742806939360481
1.2620235602207406
1.1957377872668724
1.224095861020324
1.4164416292859878
1.3522931898207262
1.2399171101120923
1.167790235604906
1.0700789338442813
1.1249569743047887
1.061853976700576
1.088689523279332
1.1593122262283606
1.3042212969296663
1.179499383100872
1.1561899382208205
1.0628950584806565
1.0677406033864754
1.125911628333458
1.1047622231096672
1.2480771937320863
1.163914665946616
1.3363917888520682
1.2170405718220703
1.1363163679202435
1.184849765715922
1.1463744983504378
1.1728766666270374
1.1003256604693459
1.0447326152630005
0.967186348232524
0.9038622484833239
0.8661331625969768
0.8405650673028847
0.8477284815150357
0.8002627253816949
0.7975406624593819
0.7349767776685319
0.7817083701166119
0.7616127019305614
0.834937704110105
0.8662896116176739
0.826248312561452
0.7924054329414733
0.7521276343915587
0.7687214899665029
0.7106306850140042
0.67902442246534
0.7005441167244029
0.7196164559366611
0.7071050221362949
0.7337881314607305
0.7189279039054759
0.6904154196402594
0.6649723490691548
0.6758869859625412
0.7183011635097841
0.7276217940291286
0.7143766696231731
0.787685524425919
0.7987748470801059
0.7606885136186817
0.8419004810027334
0.8029532128337075
0.8076235674489517
0.7678902876700555
0.75469742002905
0.7873108496954477
0.7680997339363863
0.7399772574789746
0.692606625978701
0.7000691594149331
0.6687469632704487
0.6316860784954204
0.7370165524585403
0.7262343635648231
0.6854798178301471
0.6766083670529228
0.636214119755893
0.6013277114610656
0.5655965027493239
0.5556277259684068
0.5780784044908955


==> make_figs/loss_D_maps_UNIT_AB_smooth.csv <==
loss_D
1.0382593870163
2.1893578290939373
1.4169872096304381
1.0073002779378317
1.0004070667416594
0.8506773852613957
0.687236885219467
0.6329924294564235
0.7445750999492821
0.643479185161569
0.6121621824433852
0.5853817056212165
0.5271746645519695
0.5095473902847099
0.444754083801945
0.8907854806195246
0.7734121211277983
0.6937451235654254
0.6282352347517645
0.5864247393839759
0.5285858828805668
0.4609748645600363
0.4017457690943222
0.3943307942772799
0.37975570826997995
0.3545511654142178
0.32737647868494535
0.3226012796450377
0.28297750795056864
0.24922231669692585
0.2307500318930038
0.20856434384758957
0.19620056498241661
0.17540732013912783
0.22246032205559693
0.20393321577777304
0.18946897294109244
0.17551850119127727
0.1707273758413559
0.1650342225973665
0.15746321050937373
0.14339492413540453
0.13142051241699423
0.11941590251881154
0.10875732437187204
0.09894105989987673
0.09416827835288348
0.08363107891939237
0.21450378617113508
0.2744661847118288
0.3520459158134074
0.362066068407272
0.3779509383100841
0.37012352200905124
0.4248505779930107
0.43959668786747425
0.4504381353849207
0.41882682368369334
0.4810010129733892
0.4745423299746306
0.41737929456145845
0.581575255072853
0.5689870603894421
0.5083942766811315
0.46564935648807443
0.46609448810635207
0.4895209643051209
0.45732188906923643
0.40838363687565
0.4237955123484498
0.49865434059581254
0.5159653366081207
0.4750077101388007
0.41762451425099517
0.3682727123608468
0.3282778476010388
0.45519103005972117
0.41239330542964364
0.4096033134791409
0.3620539619211323
0.4206231047837736
0.4249407460101657
0.4232566826570083
0.39027229682052456
0.41178854063861375
0.7460612282695541
0.6867027942319552
0.8611399852853492
0.8460191248088138
0.7632792528896226
0.6727905882869911
0.6401560821860977
0.6086736616967576
0.567471682320181
0.5242393348662708
0.5093353351850091
0.49570952511709826
0.46434576215421847
0.433224061298369
0.3983880068771106
0.38924146664661163
0.3808714841969857
0.3440290398915801
0.3173876982896106
0.31944927956895935
0.29659431252360496
0.2721709283074485
0.2554154168439103
0.24134864602622302
0.23683973444277054
0.2958518532654573
0.5128088178973973
0.5061204573569714
0.4545446332593241
0.4927603345794749
0.4324369832152694
0.3948756038364716
0.3656740488730961
0.32264213766456173
0.299638889736049
0.3241515676831335
0.2877372510775853
0.25444352307579826
0.2454460415789079
0.22068701016973624
0.19607392644999144
0.17421897732132888
0.15499163222900147
0.13722022404154083
0.12144692517436545
0.11537911595927006
0.10206767479195047
0.09267674637440546
0.10207113859111089
0.09609987551107262
0.09129456020734106
0.08321985467345375
0.09039259777202657
0.07990404612754069
0.07089741493684128
0.06757025202130741
0.06123264893627363
0.06183961791997631
0.05774789336478731
0.053470631867219245
0.04872576175276929
0.04592553875753836
0.04092603306794581
0.03736354057889526
0.0334614358631547
0.0301195408323875
0.027700949919881077
0.025024939843421922
0.02719359797106723
0.025011802602885498
0.022539366888741568
0.021096524595599624
0.01916597429476433
0.01765646673484954
0.01636732783809769
0.018080192051708174
0.017301018086774596
0.022874235063760285
0.02806582583271978
0.026773447770257346
0.024069820414267907
0.025192890098175644
0.022879259120362344
0.03655194234524997
0.032443026861505735
0.02947307201863593
0.026421476301554985
0.025040062737712886
0.023212913593532274
0.02146515043858087
0.07046791358346274
0.06235249409781312
0.05530886785148955
0.23330326199243887
0.2054461069090363
0.18046292644653153
0.16072672822568657
0.14199500371588858
0.1250964560334565
0.11015628768814469
0.09703899802052396
0.08564650722947303
0.22308961793982934
0.3835682343913158
0.33635690003431523
0.295613105700105
0.25933609899213333
0.2275349861854048
0.19976280287750756
0.17599023404791114
0.1553224029937728
0.13698442933261207
0.12062968058487439
0.10628441160286634
0.0938618877367501


==> make_figs/loss_D_maps_UNIT_BA_smooth.csv <==
loss_D
1.95142900943756
1.5291742563247652
1.4048305016297538
1.332049970922215
1.2846384445577248
1.1988169646534546
1.1739946491844868
1.173428812669377
1.1348575501655958
1.1149471299802467
1.1270087354485807
1.154733395951706
1.1499157379855767
1.1340213697683001
1.1434563260854484
1.1264632853200567
1.1177702100576423
1.1259130525287617
1.129410865195596
1.1154285517726261
1.0692351324034302
1.051093610289964
1.0190043481787565
1.055191733580054
1.1023337422578972
1.0864285703975514
1.047332281873543
1.0161593536620823
1.0198942091933614
1.0127591037178871
1.0258723886483943
1.0132736010467343
1.0386745213739084
1.0320111856131426
1.00548468196125
1.0468331273296185
1.0234819633274437
1.0341021972660969
1.0081940905117264
1.0302210520671513
1.0316183854617662
1.0394381158512163
1.0913263545899967
1.0847002776697279
1.0583183301984502
1.054612975401414
1.0460766459413302
1.110147163951609
1.092373220944275
1.0927216208469819
1.0543595670120567
1.0288046921721739
1.019227204101945
1.1171126735684285
1.1158467421698208
1.0971008378067348
1.0696292636662255
1.0530468129445558
1.0148632322526114
0.9902473417478702
1.0151737275947272
1.006439386321645
1.124832792359205
1.0790441396262545
1.0775642428970922
1.0653743072321429
1.0890777279857842
1.0782533474022173
1.0473925497625967
1.0324262688153119
1.0170145389893532
0.9309133481871884
0.9738930259853601
0.9724052876021324
0.9706237178416363
0.97309602327734
0.985254638539832
0.9872371045790378
0.9869578036981767
0.9839850413399747
1.0260332550856706
1.0095397675129159
1.1284129947775552
1.0827622521877784
1.0574040801845557
1.0215990028216275
1.0114847549763686
0.9876174200405702
0.9515969017234744
0.9510732288047297
0.9324001424331811
1.0359148853933657
1.0281289540499676
1.008559804208717
0.9875930329942701
0.973668548315869
0.9609177319424018
0.9699161122287719
0.962252676119543
0.9752088913174014
0.9623087577350515
0.97340389356646
0.986758869513415
0.9866044211156835
0.9508589092641142
0.9240436597092994
0.9487227691113876
0.9451865739490777
0.9310118576277986
0.9157639472409935
0.8928976633650422
0.8722264607390741
0.8528696924605526
0.8375354919425991
0.8518027767702032
0.8499156175511315
0.8510489337664316
0.8586712231146115
0.8664710165092623
0.879425704502187
0.870618461735794
0.9659015907264824
0.9221456268741216
0.9497806638299422
0.9341370115395039
0.912736138490486
0.8972249056054925
0.934618357442115
0.9398389491867417
0.9446793750585233
0.9112468165844896
0.9201821217283422
0.9129655397703029
0.9646183293049472
0.9367296205658723
0.9376869592554042
0.9079587053163308
0.9166807624610958
0.9113101294466553
0.9061133875526242
0.9017319989228338
0.9031151580912028
0.9169667405684612
0.9254166297941462
0.9355720491830709
0.9497427081722097
0.9642109865085089
0.9807002241713405
0.9656412038249913
0.9758627816159152
1.0021295899219016
0.9619024852105026
0.9576520052286176
0.9440114930996916
0.9428804224979613
1.0015709368885342
0.9496145891176908
0.9559253569635269
0.9453063559138923
0.9456890555874168
0.9276602855314926
0.9460315920105459
0.9584320674425404
0.973890607940485
0.9716396453115363
0.9897415744174956
0.9816951397586878
0.9560161146562435
0.9677249490151448
0.9783961883761794
0.9843775577980591
0.9788683532851582
1.0201904519715932
1.004051163918372
1.0052114186047068
1.0099372839124685
1.000834783244902
0.9972456199800029
0.9887669995439172
1.016994511151906
1.005953476509618
1.0183431903236801
0.992711675638277
0.9787648801155181
0.9814963985114682
0.9649233487792798
0.9516628095609526
0.9599453181491097
0.986375642236123
0.9873964819948406
0.9889142989551617
0.9978219091402293
0.9985428444612515
1.007483325209264
1.030685108483239
1.0361660484302815
1.0421561542501452
1.0321154172650249
1.0437814820312168
1.0365818416018968


==> make_figs/loss_D_maps_atme_AB_smooth.csv <==
loss_D
1.05175197124481
0.742982999483744
0.825347673963513
0.701917462152014
0.790136686931479
0.70185699318432
0.841146780356494
0.913707003048956
0.861312318600092
0.952653137904994
0.878411170871114
0.802694380760629
0.806022613335012
0.789794608833153
0.820885201746885
0.832269274254102
0.916521838942765
1.03696979278436
1.02873404649507
1.00532453458331
0.979518115621696
0.960889269340738
0.986762600110002
0.972172521323798
0.967950748685309
0.974763651812776
0.975101269017277
1.00064057548936
1.00835490046494
1.01116480043188
1.02606030757692
1.04018149320304
1.02570626674828
1.03291542445634
1.0661675686761
1.06410418952212
1.06862747339898
1.0610565238277
1.05896741151276
1.03502006946559
1.02682013989798
1.02608302345415
1.03053224329202
1.00541147864145
1.0065443917337
1.0252559851075
1.04990595499622
1.0420094323299
1.04619179025654
1.05713404063994
1.06332157294039
1.06622975707759
1.06883484678046
1.08921411656404
1.07974117831204
1.08309631030376
1.14444077533203
1.13102568694252
1.12649015807507
1.14036272586442
1.14862415955382
1.15629207791147
1.15583141088783
1.17503443371939
1.16819594392882
1.18665331850918
1.16158972586882
1.17739635553598
1.17639298289085
1.17836513972372
1.20048050460252
1.1861311309931
1.18909653705452
1.20323898020775
1.20224239610757
1.18620093746768
1.19063246846753
1.1948423209229
1.22363905810138
1.21781242299511
1.2286856939901
1.18078236320877
1.18984501802298
1.1947250733223
1.19159686840695
1.20747095540922
1.22172380211518
1.20886021653033
1.19678791678678
1.19803582663667
1.18598332502966
1.20223276312119
1.20810117147047
1.22428472943782
1.22757374365298
1.23232392742758
1.23584925464111
1.22778344508045
1.23519992993576
1.19553614587373
1.15842245269642
1.16222104114864
1.1561430563175
1.16472027116028
1.16773554914771
1.16643184533578
1.17961251908857
1.17390540082341
1.1761974987323
1.20236500301462
1.20976898020608
1.21531618889596
1.22108324380546
1.22162620250119
1.22764173796282
1.22999911992431
1.24218201392656
1.24750121545194
1.24395699354675
1.24510427001888
1.23391956701917
1.22499324095807
1.23197374853215
1.24003550311831
1.23948691323579
1.24287880011025
1.24080700894366
1.24057334231099
1.2556035709471
1.25360784108424
1.25940552893156
1.25023852367788
1.24876207365853
1.25632614876214
1.25312350052029
1.26781442408203
1.2674939117185
1.26271916138185
1.26655547938772
1.27356089638807
1.26887566395707
1.26533922282379
1.27444612375152
1.28242021273497
1.26801329758168
1.26307793623611
1.25408064964314
1.25252375440923
1.24693781143626
1.24798572069046
1.24086598310547
1.23313976360635
1.23935577427303
1.24535748870467
1.24717254263729
1.24931541055384
1.25692624945742
1.25572674186832
1.26497637851427
1.27111304224324
1.26872102536839
1.26690292957671
1.27199911105655
1.27371384103669
1.27428269857806
1.27336802001089
1.27412533934806
1.280582742433
1.28932535596104
1.29039362027248
1.29052638595056
1.29167221125632
1.29133474697255
1.29493830984746
1.30127254215599
1.30248606653773
1.30675578510082
1.30995270208435
1.30813302120983
1.30911919306959
1.30584156739046
1.30795987893064
1.31285814834452
1.30561502370932
1.30393895402037
1.3063831804462
1.30841569289411
1.30640567006406
1.30686906555315
1.30763872843627
1.31025530232927
1.30751833734111
1.30837964256651
1.30393970097143
1.30272144898184
1.30447161169209
1.29986745094196
1.30062589027553
1.30107365157019
1.30146856449629


==> make_figs/loss_D_maps_atme_BA_smooth.csv <==
loss_D
0.456703208386898
0.316387691597144
0.357619944188369
0.31766578988076
0.313668878943551
0.325056055450067
0.381329623694499
0.380580642727094
0.405062385080476
0.420046651256812
0.433538500849543
0.45939323531894
0.475854765630992
0.466398514177172
0.524456057855177
0.560880562383485
0.569897033544763
0.56843357995608
0.572672776374521
0.627374237439724
0.727342696923921
0.727324632978563
0.778362563964821
0.756524051657522
0.768764040018244
0.751335094163931
0.761866347647893
0.765144335994478
0.770131683743415
0.786242265248587
0.778257657272454
0.790560623699053
0.778122367147867
0.789213157092821
0.829678097679192
0.837827132110067
0.935035001977662
0.940702123280463
0.906298479668342
0.859969110106822
0.884107597487844
0.889115443907412
0.902270276112516
0.918077994276528
0.865893698699567
0.814272583931513
0.818308723109332
0.805114483861604
0.839666013367718
0.896019139103394
0.884501796609387
0.939745245187374
0.918504861528533
0.953008516668814
0.884580567415
0.881805111289732
0.867140902761784
0.849824568509069
0.874791122732944
0.868580937655065
0.878123153182848
0.909335188185594
0.939404091550261
0.955174928953872
0.918755669776799
0.924795831541216
0.914212793424151
0.94355581059879
0.971200192734593
0.99988488402399
1.01565700216375
0.971199854757796
0.966949219747139
0.946040838857215
0.923919164970324
0.911683306124903
0.952869557342996
0.928882611609833
0.937746112703841
0.928422800395882
0.954959523167683
0.94329129406113
0.958787825014318
0.949274576435039
0.966977050487301
1.02322879165696
1.01422102594997
1.05052608983514
1.03444093814224
1.01986143811375
1.02104474082512
1.01463415221414
1.04777880621163
1.04910318622842
1.01557585523103
1.04706641556367
1.03812421185604
1.01314326007959
1.01058981620653
0.991602032562258
1.00104885299473
1.07308352802968
1.06840674789894
1.05671413642774
1.03215182971085
1.01478801617185
1.04364452589807
1.05676396137612
1.06626359221225
1.04047104902785
1.0373164680917
1.0517247374147
1.06267282036135
1.04143552790408
1.049558839542
1.03878010972384
1.03517069192169
1.07290718923253
1.06663859282644
1.08140682934463
1.08119943526278
1.06988757568324
1.07486216142648
1.07039391270817
1.06810048694
1.05613374318532
1.0540544504532
1.0721653210289
1.06509303092149
1.07488465992395
1.08034055174096
1.06905233485465
1.08707903032739
1.10992928190593
1.1098984044102
1.11512251117092
1.1036780226022
1.09769709072691
1.10631249372608
1.10372347900678
1.11582794406853
1.11396418551995
1.10970275323251
1.1050848812213
1.10446290488364
1.1051478090499
1.10090142137406
1.09081500831365
1.10128506330291
1.10943491529252
1.11766827467505
1.1065585868188
1.12010464442099
1.10964130932638
1.1237296387969
1.12828973405386
1.13249838391001
1.12916553799254
1.13341019984291
1.13091697674541
1.13692684306834
1.14179522958958
1.13997943224067
1.1389095238728
1.13797366325009
1.13034159432623
1.13193483332256
1.14065670129842
1.14194133517701
1.13915000168308
1.14318975390887
1.13176349186934
1.14552798828642
1.14035665582591
1.15118683519144
1.14765275517488
1.14074659471138
1.1364801536883
1.14287593310347
1.14798559051882
1.1453273037012
1.15742851014654
1.15541241940111
1.14400177155132
1.14633802160546
1.15516248481297
1.16455076008771
1.16723354544263
1.17551814168967
1.17631532568726
1.17539226354776
1.18256257647198
1.17524606326895
1.17108723816489
1.17768981193568
1.18145476647401
1.18019513547084
1.18144936091904
1.16939421630203
1.17210201540851


==> make_figs/loss_D_maps_cyclegan_AB_smooth.csv <==
loss_D
0.483781039714813
0.805383702119192
0.831306548866295
0.793361666807383
0.795067025245965
0.816448506641447
0.824131975567141
0.758261260939643
0.738069733665694
0.731444200724189
0.692268164256369
0.786433588894113
0.735512590924816
0.723085418805478
0.668388782694127
0.69679117953761
0.770015666686999
0.68397770581879
0.658938064609884
0.652875844098204
0.611338258221086
0.581515009716088
0.568392675944749
0.553187742940251
0.559065026690623
0.527005729479633
0.578439114990338
0.578954715412651
0.557020810907652
0.527767060303861
0.504849884734641
0.520477441603948
0.497262145791382
0.561969714282578
0.522167867825895
0.517827229487801
0.497971948673778
0.480067011894755
0.465227654922292
0.4549006591713
0.449341125475461
0.439609414477983
0.440743992911243
0.497385429608201
0.494372289331248
0.520269525975468
0.52104492682487
0.485965430049383
0.500014531906901
0.467942294541263
0.451807226191464
0.434117834343841
0.427537427559034
0.511406996406202
0.528294178881703
0.501401339458785
0.530906659600682
0.596708803772668
0.580372238360285
0.554286570775035
0.540680546042446
0.529048345268042
0.489228003613366
0.461782018904797
0.453585585075128
0.471252457236359
0.469975401058945
0.445715608732725
0.434744455162725
0.443134267678254
0.436076883224156
0.458694689950947
0.483520507145982
0.474358160467458
0.47491727838973
0.460944987333111
0.459532348983001
0.445774991166211
0.444316067286471
0.418866614364581
0.419514510008494
0.40830532774368
0.462268367878561
0.448110910134868
0.439086176196382
0.450936307916761
0.461995491789876
0.488269946709073
0.470297097385684
0.471222733400311
0.468296058491275
0.452104418235292
0.451013917201767
0.529420529213358
0.513279134834694
0.506861586575975
0.50309634240579
0.500206531830654
0.507788069922482
0.503205619324718
0.505778566409388
0.500031447857668
0.486925262073617
0.468958078616257
0.449698453798752
0.473690032619349
0.494006146940296
0.483580455663494
0.478261098008431
0.466589529554694
0.457675034608105
0.484183904021165
0.479746769545584
0.471444569326424
0.457254821011926
0.438621959278509
0.43355856732005
0.424992397152105
0.406523755985002
0.410563566555282
0.391172582019438
0.381772005606951
0.363201008157785
0.359917460594902
0.346002837603831
0.329983288762015
0.305126480681322
0.279458898945808
0.258786852162189
0.241093968772467
0.221914157775278
0.210881574276103
0.198777837849323
0.199591871746846
0.20086046950156
0.187705651714768
0.177190096688665
0.173400038267621
0.165447953274041
0.163095905180681
0.168738541115542
0.194347226491247
0.219582846776913
0.203309239388709
0.206539037971434
0.205236322185068
0.205904854526217
0.195829458797801
0.250418044050413
0.251348199751741
0.245678736029495
0.244791642178851
0.236627783919397
0.243939348295854
0.248105372945855
0.2412489971361
0.227937508312958
0.233425074672582
0.23936198863138
0.254974871868718
0.241382312018845
0.225085633325244
0.247650966216839
0.248087184651333
0.242254886671005
0.239351113699769
0.240698265587602
0.256635286275348
0.255062940846458
0.25587166372872
0.266178333720269
0.28096475672443
0.280527572212123
0.298160167119658
0.305417248491998
0.297358975086095
0.275802906839169
0.28214041583479
0.280752918806098
0.278734602258151
0.271804022798567
0.262841570012941
0.291130353192213
0.286162616592795
0.3013388008472
0.299677003599387
0.303917644451156
0.276466565356639
0.260518390583558
0.243692760732229
0.248010617428208
0.25104838156855
0.240221563489531
0.244094736200973
0.241965841844274
0.232013470327085
0.219041729316884
0.216872398483301
0.217078393448494
0.210112714549349


==> make_figs/loss_D_maps_cyclegan_BA_smooth.csv <==
loss_D
1.38335156440735
1.27948155403137
1.30108171525086
1.25578914673279
1.22907324294669
1.18901379997373
1.18065883500386
1.18853417050965
1.14269667204715
1.13260547981484
1.15998080440158
1.14934275306039
1.13712140078179
1.08393960698217
1.05032682233788
1.01799690251
0.94364572702553
0.91366440127408
0.869420528295119
0.85167330725706
0.830558778557417
0.822071337491772
0.786004906940542
0.744477240885424
0.735445570614868
0.737151366604521
0.69978102709236
0.694200136020106
0.667690734087261
0.661743668502087
0.62679414634341
0.589502553585571
0.584809540051494
0.607017878059944
0.622471526915924
0.606108787029132
0.606509820548941
0.558085394206821
0.553795887783572
0.532106517818357
0.628516081420144
0.629610068131494
0.868523361417853
0.811986973301643
0.777292921009188
0.71855002227799
0.659005368248079
0.62104701880113
0.616765419267501
0.598830396898199
0.588273138453063
0.619613809946135
0.589855256569274
0.578770513881331
0.570747177921763
0.518232304556041
0.603334555652097
0.561596084794874
0.596636008405882
0.618835822077537
0.620386035299675
0.616511282544994
0.591785078224992
0.541577053085506
0.562706534536329
0.829909198792358
0.898458800741452
0.959359769810783
1.01004392334328
0.98972832936573
0.969917646363826
0.952444794778536
0.927076484453372
0.921465177063301
0.908126951059118
0.901365045993831
0.880860658373052
0.859718901579342
0.852427753198302
0.80536826228812
0.801906315563586
0.790951128660634
0.756533820311723
0.760890350240667
0.739138833832739
0.740717167151185
0.759603524174225
0.724554529125846
0.72499782057752
0.71702905589395
0.749537642942046
0.701627305411516
0.691680294144737
0.687877625815035
0.669599436032818
0.658962799128059
0.653983719159717
0.626462475635892
0.565739304555143
0.523508869748687
0.535089447046282
0.536606571633043
0.578376363803858
0.557187107553836
0.554192847487496
0.567651607416095
0.553087854338693
0.531543181962039
0.520860707426466
0.52371769637633
0.532209633458319
0.535265043197805
0.535854926340342
0.547949204628209
0.546233006508483
0.551238969576473
0.562483005739524
0.561552227790784
0.574904377546618
0.576102871207843
0.583382146457313
0.587955191904658
0.602358109598282
0.637229696661751
0.623019700721355
0.61623427714323
0.619088135929261
0.606022086668302
0.63169108521539
0.636643115377024
0.648170042561657
0.639709335836528
0.62907597351209
0.654488015725899
0.654915844392516
0.649544880338135
0.625937814100966
0.634681011586155
0.637711472517933
0.640065437877051
0.650635143721296
0.677880782076092
0.680933595628026
0.711466462364989
0.70565951323459
0.691646617096077
0.682082465521971
0.69292229399774
0.677902027805889
0.683587120718424
0.676400255054897
0.671450229507386
0.676762377745067
0.680144713411111
0.68231676800097
0.672935564660195
0.662154743489366
0.662693024416786
0.697742678889377
0.699809666374073
0.701975975346969
0.709609783864471
0.713676887284557
0.716938980261979
0.723911679647695
0.732687669253971
0.741537802022089
0.755492889412996
0.757935410328757
0.754550476758751
0.757477330568727
0.74957046307826
0.734024621276516
0.739063868994825
0.748594397124231
0.754091667224816
0.741954732639547
0.751456869260014
0.755340423225126
0.762554213686964
0.759029159569288
0.759131290933097
0.754778426009339
0.763428939857451
0.780454230103783
0.786393078982585
0.800402446307228
0.802718893441388
0.810105963333256
0.819170155436713
0.829914960783864
0.827383130125063
0.842788431212778
0.864155492703032
0.87399118029075
0.880377037054551
0.889263838415846
0.88735230629624
0.889649049757511
0.896728395699248


==> make_figs/loss_D_maps_pix2pix_AB_smooth.csv <==
loss_D
0.401742801070213
0.414698498447736
0.389004110496425
0.564309628602326
0.614250986058755
0.774509241760175
0.825743987826684
0.871729623760428
0.876425079317643
0.829835057606902
0.901002058943173
0.862443859492558
0.862535328289071
0.796523749028228
0.789881362798795
0.78098142780814
0.795352001445279
0.808763078301027
0.873414646298672
0.865415875452729
0.841903866966376
0.847467853386884
0.83024611227053
0.78993796159818
0.777009854545166
0.745616427678163
0.767649502201528
0.775512884567887
0.756552239885097
0.780927920712314
0.78749104573902
0.772214578429047
0.826355767184869
0.812056927537552
0.867786452616339
0.874659817881892
0.886106986449219
0.857921258130606
0.892712404463564
0.958005272072278
0.950305000493425
0.928946341759892
0.946264375392959
0.937178064817944
0.930417455888831
0.939774476798897
0.953005682958479
0.930721504706934
1.06189262081587
1.02596522712021
0.991394147514783
1.04408690776085
1.01947151163212
0.993072648624566
0.953921806831764
0.9567431159247
0.94275490085432
0.940921963963514
0.956176011693686
0.962077078837424
0.9592731301502
0.974464547255871
1.00248356920896
0.967244454219448
1.01641107507557
1.01542365060854
0.995350958472466
1.00689208042724
0.985429710503619
1.05496909994028
1.00862410909819
1.02325452045487
0.972819192716332
0.959144664936701
0.955365179789121
1.07423384710685
1.02658401607087
0.983348399895069
0.964201392051416
0.932429938162229
0.905653433466467
0.910835149789432
0.890201142228863
0.876961406529822
0.840894144938689
0.814021494477077
0.832394181246147
0.824008445878242
0.850930833828097
0.827119762168721
0.806405918090029
0.845213099156244
0.84030558877227
0.848096112022516
0.956686889685736
0.949607654099261
0.952354859340765
0.912392170450478
0.962007714263273
1.0436445845039
1.00074184946588
1.01555125674234
0.977591958899682
0.98650911297077
0.961915056270393
0.967547563818294
0.959413603681663
0.968107446825325
0.947272039138921
0.932575769393185
0.964292864443995
0.93603192646164
0.891745966141243
0.846640241184697
0.83566418728904
0.798957784411942
0.862094702443408
0.836232634255431
0.838023500504004
0.785430639546409
0.790620559944195
0.797087491904208
0.781919155330568
0.778127520619686
0.752680258679052
0.786629679994942
0.751709982162307
0.772087896495524
0.728569371107613
0.775856984063108
0.772394706945063
0.745707614499601
0.71539531998587
0.721711823164757
0.72314927936929
0.714345789374633
0.792715672356017
0.746639090556517
0.728824000272067
0.746077195871261
0.706391124719366
0.653976594607039
0.625056507713274
0.650106242371856
0.623251724574615
0.59910400493341
0.601024166356026
0.604683986473893
0.61667552104872
0.603895564946506
0.637773677519019
0.588141732608914
0.5836584457595
0.561365678996672
0.555727033017726
0.554629126859533
0.511346291277052
0.486740568687078
0.47860309833381
0.52107789211802
0.515076458020881
0.505288548384528
0.475120844904988
0.468417697863555
0.442537188649322
0.427327268857768
0.44378826205935
0.454724810764982
0.455567381123904
0.455933336091766
0.468985914652775
0.459689309354707
0.465451585885993
0.443989308047512
0.482722942978105
0.50537043122712
0.534923618236106
0.511416933360626
0.51721481605898
0.499764859205985
0.485861261894548
0.483440945728517
0.481275503993885
0.47753702925212
0.474172381418344
0.445953711867092
0.427255595102428
0.440923984860754
0.458356444054491
0.495085783066645
0.489892181733712
0.490444877353345
0.491903306947316
0.476203463765786
0.474860827258426
0.475953412666722
0.470170167995424
0.473451538059936
0.457037847764343
0.462421818411531


==> make_figs/loss_D_maps_pix2pix_BA_smooth.csv <==
loss_D
0.59585440158844
0.373617208003998
0.3264077369278
0.369286089063042
0.39887601415747
0.491085492011119
0.493235415673709
0.468161629830553
0.441736947958987
0.4912697548658
0.541006234760657
0.530921428990866
0.608358340290746
0.670099855636874
0.652461623894833
0.724474047648652
0.732526960955825
0.79528037228266
0.76850272979937
0.8237528884817
0.792594338034486
0.807799377971782
0.830879016433648
0.851411998607192
0.876622314729866
0.880853179350561
0.908338176436193
0.897206158257778
0.904196625450783
0.904441638931612
0.920289614541123
0.938870473278774
0.925767082735388
0.894710151526471
0.89302758949751
0.909073222958071
0.891563424212178
0.90245094970859
0.89613580295237
0.875751213074389
0.941038305460798
0.939771629405335
0.951462756633917
1.00143620816324
1.02577352539266
1.0547204977513
1.20540697472267
1.14870376527529
1.13247276526466
1.3682637509928
1.31108055379899
1.23285179657247
1.19473548281036
1.16629573565979
1.13914844693599
1.1799364447384
1.18603703655965
1.15405908952967
1.15190133737343
1.11778091423086
1.11093537408088
1.05738636837025
1.04780250279329
1.02148744149635
1.07820936723031
1.0368414639195
1.02451971431485
1.08645881521003
1.01186578108747
1.03849461747917
0.969670760982712
1.02483534819575
1.0121133858253
0.986649304754434
0.923952967742432
0.970641217061576
0.986969631567886
1.01128206508964
1.00952679532297
1.01385512239286
0.991119745443946
1.01356584040205
0.984140735428501
0.951920520067724
0.973047019000541
0.979086883056773
0.979800074928163
0.978764225625919
0.964969096802056
0.905726749828646
0.892630708955915
0.919954135518046
0.989110948317289
0.964191242022673
0.996121739196026
0.981705993968549
0.988056645433641
0.991681656493018
0.980343008174744
0.97916647467706
0.954183175865711
0.944474843378212
0.965937698198301
1.0144823782215
0.992906697503457
1.00122910901185
0.974989887294955
0.932947611287629
0.930153689978838
0.903698739458575
0.93978068363557
0.944108216759796
1.06014064116625
1.05315611854963
1.04866945482329
1.02755313487262
1.02165494216075
1.00366674101467
0.972655243571009
1.00626498498164
1.03980499488693
1.08508511812245
1.07204106976832
1.07837220783053
1.04857368758886
1.01946561073871
0.988744590346585
0.963231111304683
0.953483392244014
0.946797529181027
0.943636227969986
1.04588819897408
1.05685505353497
1.03627204746096
1.03067861731329
1.02268100165425
1.01721193223159
1.04385559759521
1.00220227455388
1.00876872619893
1.00693902889458
0.99525957813139
1.01711971270743
1.02686705687259
1.02359138737123
1.02370093846111
0.992468914652122
1.00854542468837
1.00152087247747
0.982168160656421
0.965447076809848
0.958401307523275
0.9974705615195
0.985719941168486
0.976733871386939
0.954794290965647
1.00756332569754
0.990131488745905
1.00404027467045
1.02272410264044
1.0010232049785
1.01205101025963
0.992705485329723
0.977156642538959
1.00130729678908
1.01855674277836
0.997770263793813
1.0000562864421
1.00007526806429
0.992004361151583
0.984187711624411
0.996661800946718
0.954601855527617
0.939002131440814
0.916934710631446
0.895375530324496
0.895668143135179
0.88988288724309
0.903121060862696
0.908774609012349
0.935995067470719
0.975922129700968
0.953803182275143
0.948063556653304
0.911669578416748
0.877230532944287
0.868872843168631
0.855403461043515
0.86902676844256
0.897412006762893
0.886034164944059
0.892988335196149
0.87766164761372
0.862604385305252
0.873732202974718
0.879736038060801
0.86615802522529
0.916043638850667
0.893630962527966
0.884618031072125


==> make_figs/loss_D_night2day_ASGIT_AB_smooth.csv <==
loss_D
0.6749012321233749
0.7142147709925969
0.6809738605509142
0.6137322112258556
0.5554886629276202
0.5218481270920393
0.5549479148136512
0.5396188290093769
0.6025744893840436
0.6049671534291708
0.6010357170916816
0.5771480994355398
0.6200285003179762
0.6159742097409105
0.6829433806562341
0.6976632416732913
0.7305623571961748
0.7815817608715683
0.8005526062436523
0.8162531469312794
0.7914840084913984
0.8081329802275452
0.7766152325761058
0.7706399832925193
0.7633691489990099
0.7795679411164469
0.7162237946845972
0.6715227034755935
0.7147769490819174
0.7308110020468449
0.6836369207755413
0.6966741952286243
0.6500947929614039
0.6240829861515566
0.6488635260562476
0.6414719399918626
0.6150563181036455
0.5883927807974945
0.552363529953855
0.545368907364538
0.5658406580564131
0.5493665713871589
0.6058358256107341
0.5980124816276357
0.5928090754977827
0.6412281849805916
0.6671537810235283
0.6304059770735786
0.6334123821322021
0.6295149311511045
0.7100303600062787
0.7024552585142398
0.6719343290976474
0.6405558352774782
0.6545519446985674
0.6191530488191515
0.5781795142985291
0.544443756785404
0.5524328885143084
0.5996693910890872
0.5902657851484615
0.5565410652330363
0.5257353264879155
0.5168803499790584
0.4770373371593138
0.47075619414653463
0.4821954934918484
0.6189821585425979
0.5865536113427977
0.5652387808278626
0.5635115104325401
0.5572122156679039
0.5022068883966876
0.503635362941121
0.48810689455229916
0.4791870869494471
0.49295939981908676
0.4695645149172554
0.4625077393992866
0.48025848556611406
0.45668202759925214
0.48111371876764086
0.5128878164782986
0.5221882857641087
0.528396305513375
0.5502790428694505
0.5859056172279657
0.5522964632865127
0.5109233117760142
0.5192129527140167
0.5281265385690477
0.5018684579384524
0.4841044751290322
0.4876020957270996
0.4600616597109279
0.4292109908668275
0.41464345260859814
0.37442839883445844
0.3826163782606172
0.391196856768028
0.3651393282601305
0.38812502687949185
0.4309746701785807
0.42680614277014667
0.3905598789053601
0.3671232007719282
0.36647979858806706
0.36021076039587346
0.34577559086582993
0.3983483308760647
0.3583407652407268
0.37015676086802884
0.37079876877901236
0.3473786049312596
0.34087841144986497
0.31636496673236125
0.32029483846153506
0.34689510453826655
0.3146876965462222
0.30615613946060144
0.31220544039843523
0.2935613757905627
0.27544282169818024
0.26168959993347896
0.2658921832353326
0.28300340193676077
0.2800431868363116
0.2626200537168743
0.2499382366518615
0.26475188490563667
0.27247780704881297
0.2598694125636878
0.25448909593286273
0.2520624108184351
0.25976345109043997
0.2548535303130594
0.23832988504167898
0.2368106150788837
0.2265316312753212
0.2279890022252247
0.2320176626019023
0.23047441588941617
0.24173656646278205
0.2216637423075749
0.22043409324470048
0.22781464663367418
0.23339245161223185
0.2246637689785221
0.2248915643003379
0.21147006598158422
0.20651102444444422
0.21864595271196252
0.23483368110755765
0.21757525338902725
0.21069029368898842
0.22003376458131718
0.21009132987759158
0.20821582039752742
0.2198269222298499
0.212616264243039
0.22008845904984844
0.21076831223891013
0.20209628159033535
0.1871700773585366
0.18228937566942935
0.19431594096988025
0.18835590479596823
0.20782677380691783
0.2260112592844581
0.22253444051792393
0.23635049821647414
0.23981581272219957
0.23287068088877766
0.2228928058837202
0.2373173599633442
0.22732506979629466
0.23097125505908722
0.2287639087170936
0.22745633081979622
0.23572349324195582
0.22771853664315928
0.21846000038257782
0.2249103881155793
0.21881589952405453
0.21675883810103208
0.22033649908094233
0.21730017672738108
0.2146185423251213
0.21128886748366815
0.20597115086149645
0.19942051993232973
0.19821408457426593
0.22343331819798667
0.21139402016640746
0.22286648368156542
0.2327512545601159
0.22455240602924081
0.21627933744268318
0.2036717049724207
0.18868945561810557


==> make_figs/loss_D_night2day_ASGIT_BA_smooth.csv <==
loss_D
0.5958671420812606
0.5310934354861576
0.5943634957075117
0.5645099314704404
0.5617499186543994
0.5571445156202426
0.6113567712583522
0.5692077685252555
0.604318466664897
0.6782659925550103
0.7093252394794853
0.6528058588318177
0.6565014434187606
0.6308460867919159
0.6124672429011309
0.5866599788273961
0.5270902033278108
0.4764559807261683
0.4524164275175503
0.40827769820429155
0.418394073264307
0.39375287922770946
0.3806905528363915
0.4208983552078916
0.3831342837107479
0.3669648537499793
0.3360526533623342
0.3270077403570103
0.31232433050852937
0.3029476354162773
0.289180053847205
0.2803197205994919
0.2651248961368836
0.24995279778239846
0.2532954687885732
0.2606647947162945
0.266858575829549
0.24784743028916176
0.24329364083531774
0.23528342359001872
0.24132738006691454
0.2554559129674699
0.24714347215963242
0.23593207936830585
0.22648058997143486
0.21230794535181016
0.19669905049968942
0.23078375700571113
0.232711201379445
0.22191577706216123
0.21133809610660736
0.1933757250110473
0.18377234003063828
0.18813921703149958
0.2161365381424169
0.21628124125153858
0.23178667628029573
0.2314388815356027
0.22118812334038915
0.21533087689335198
0.24196652339688585
0.23500255176963153
0.21998396957910848
0.20867524317421127
0.1947214132509001
0.1824969737277239
0.16672484009893046
0.2049537679868303
0.19197751048547992
0.18543330551011128
0.1773561219874123
0.17051837833935624
0.18238036614796302
0.18171540031500533
0.16823861564234088
0.1719631444881597
0.199166713474706
0.1949670550447552
0.29183836379564754
0.26903564855621287
0.2419563415358084
0.22670953486660025
0.2379154132055309
0.24134510666337572
0.21801727629136117
0.20192631312704515
0.20713313591615684
0.2072366454167693
0.2279373665940124
0.21736420070232276
0.20228166565286376
0.1917327830737974
0.17863183683905504
0.16502014716500857
0.1589139970391679
0.15622771726628407
0.1456553491796292
0.17788406615961364
0.16950256822299234
0.17191039587794782
0.15244068649261558
0.16134083460853438
0.16794036326695028
0.17183753848086333
0.21814190921553417
0.2173630294478214
0.23588968268567062
0.21294175233920828
0.1931028684580335
0.17428367792831914
0.15528620674502092
0.1488131044111343
0.1533662810809399
0.1426651837778803
0.14276767763604015
0.1390040363291428
0.1254390139907911
0.1252186098730763
0.11694960049077327
0.11115663917279829
0.10695691738474739
0.10259084144832391
0.09839092892373125
0.1251860301988232
0.1362458570150011
0.16730360096828611
0.16671535342933277
0.16384949777631092
0.16463041497026254
0.1571024142348749
0.1523546470184639
0.15168196102179038
0.14704460274620756
0.18529315307995795
0.20141036426559933
0.1986073694984598
0.18583852158051575
0.19462681848895605
0.18245415630246103
0.16534246934742908
0.15075386915337993
0.1369688078282797
0.1319230178626791
0.13376421212017456
0.15502239582911229
0.14563509276294737
0.14496516191571565
0.14041397272384318
0.14726046122931635
0.14616671945961818
0.1400818104894318
0.13197737575070578
0.11886473657867125
0.11155002731470631
0.09958747709956302
0.11178324613175031
0.10393057194375736
0.09339521431312377
0.09366521267074929
0.08765259266503643
0.08453558223241298
0.08719352898457235
0.08285833883065609
0.08416679164987739
0.09394225975582858
0.10719681896889027
0.12986075150859766
0.15712496328380945
0.2026769010574741
0.20991547452023354
0.18988136894295643
0.18211684865177583
0.18196017979263598
0.17009213618155514
0.15931397430306532
0.14380080922154662
0.13927939735602407
0.13511878311832506
0.12457892094868538
0.11774940796634363
0.11004771927730235
0.10965821260666252
0.11367083533513875
0.1158091168011167
0.11799024978761687
0.11699164480064751
0.11274367088527995
0.11054876065411107
0.10902224560729797
0.11698607756818508
0.10944691995090532
0.1085193231369847
0.10246214040672935
0.10882485398547337
0.10120092681655066
0.09478881003489
0.08581443054965648
0.07599624251156213
0.06756098226299143
0.06373777763324202


==> make_figs/loss_D_night2day_UNIT_AB_smooth.csv <==
loss_D
1.0711430311203
1.1339121580123905
1.235655930620678
1.1865469637873605
1.224955974153376
1.1781724164277942
1.1606560378280448
1.1632590199129773
1.175279695618998
1.1869320688909082
1.1376322603948823
1.1378665290099332
1.1271445102625932
1.0405109064483276
1.0720531639618387
1.0767707920512701
1.1346260784361475
1.1251792517111192
1.1246157857055779
1.1344512213376456
1.1338926577349988
1.1557758751192566
1.1140733161135479
1.0547762840335042
1.1097694029163
1.0614592946917905
1.0657502980860276
1.1834549464741873
1.2338012239881666
1.29572856837518
1.2132840307494603
1.1362781209865862
1.2147523355875798
1.1584336817724143
1.3455323824501833
1.303869883626695
1.3656620898798535
1.3745694939756656
1.377220218642631
1.2744512197552655
1.286934314603877
1.201372038085646
1.3250808891816483
1.3694414136177353
1.3216817264780027
1.2769420014502297
1.17522549886173
1.1295618950960413
1.061795516911657
1.0755649949141617
1.0780679292320956
1.1920793552794933
1.1732751524388418
1.2632743347629285
1.2198315646908577
1.215406951816282
1.3183656987383698
1.2088602999013998
1.2668180142813947
1.3127873206649214
1.3057003109014664
1.220658325183397
1.309151592843886
1.2396343742779936
1.3132274081516646
1.2449709565904286
1.3163131555733745
1.2355818055765928
1.264483947268243
1.2604944965705949
1.2559386967887514
1.200210051006711
1.2751847118861341
1.3471004880481285
1.2252754616703032
1.1961841191177662
1.2367819398977107
1.3159321888780207
1.2298662598015175
1.2771281359852993
1.287230323248053
1.249388717180373
1.3177748598642278
1.302218363904339
1.2161324652131882
1.331425388956256
1.3038640621357938
1.2803751392846217
1.2544112344961798
1.1984505899584326
1.2772766557766502
1.29820315092234
1.265515245382843
1.2296538154211487
1.2282143612780774
1.1672169808871413
1.1523509854175824
1.1779026153949665
1.1876431153008822
1.2455493053415525
1.332884732086422
1.443402107104344
1.3481419524538965
1.2508509605440719
1.2061256792628552
1.2271198281419913
1.2590533612284989
1.320271684683236
1.2156056532400887
1.1595053312280608
1.3235047147536456
1.40051372826625
1.4039492565367675
1.5062746619625207
1.4626361448959597
1.4535206667849767
1.4934333278876086
1.4267501039829744
1.377657561602323
1.3359532116363313
1.3657082734005708
1.3778530285354282
1.3455431521884933
1.3239017018973942
1.231408350235052
1.2288766288453423
1.2096525159856966
1.1831090277800316
1.1923414916936372
1.3285974844697737
1.4215397025167886
1.4014527382867419
1.431342864080479
1.3303449792819961
1.382724088488161
1.3585439686825505
1.3156481175961208
1.358027701071117
1.257417652060101
1.4060642794334393
1.3585364732080896
1.416118853011992
1.4272790935502428
1.374589096619996
1.2823108825710072
1.2831928029113642
1.2074825595190855
1.2283494921647828
1.2886087990795545
1.3342554952492285
1.3084296620995888
1.2928926902247082
1.2737172953605458
1.2430183835742263
1.19310502995174
1.2275806933005364
1.244695910396687
1.258147217352199
1.2549545867514598
1.1919294610648399
1.1656454590984737
1.1295341366905463
1.0850831220471258
1.1212957756018083
1.1620197146504305
1.0764964129025403
1.1586582802215009
1.1249832336711516
1.193213782870807
1.2406477599344108
1.1731451760027747
1.132036075886421
1.159133764765482
1.158738172132831
1.170458079944071
1.2097683264575638
1.1982367609476687
1.1843535505445832
1.1902945590392275
1.1802057954991743
1.2426544196088432
1.251216465815584
1.3566179451984008
1.3459579204951044
1.3258689739804712
1.4198263522191898
1.448773248164129
1.4222580644209222
1.4270789867768372
1.3424987634376004
1.237573952506189
1.2449934677794412
1.2142381987917914
1.210882229775661
1.1591737198570455
1.1573422041308505
1.142162136825382
1.082352311430577
1.0804308326452206
0.9931573693931959


==> make_figs/loss_D_night2day_UNIT_BA_smooth.csv <==
loss_D
0.983927488327026
1.2045338471730547
1.2604544078104587
1.3931777522275564
1.3080922423519812
1.327705403465586
1.3407277682289618
1.3136895644746625
1.1969245059691092
1.1787781362975527
1.2146328494840297
1.2009567395262888
1.1477621824475872
1.2581303086356554
1.1766320167997246
1.159274953448764
1.1327895126503669
1.1572458929401412
1.13371918747256
1.1384004846897202
1.074931339566308
1.2616417478092206
1.1914188837092408
1.1882157818058334
1.133934445693848
1.0742567079164678
1.029345413864554
1.1000196051260431
1.0338133900794235
1.0846247113805991
1.0768736578695857
1.015816943797436
1.0454166358789785
0.9934335731734156
0.9999629214044478
1.261293820687061
1.2968833384637162
1.3091696642720771
1.2433297150345197
1.233730413689755
1.1695256816904909
1.0821515258525833
1.0563733135158915
1.2018957315552095
1.1519297904591181
1.1930601703895285
1.1504237679792149
1.1619036065708948
1.1970108169793425
1.2897593489416033
1.225974045437059
1.1848207768144168
1.1366759744734936
1.171253147485079
1.1124890575803665
1.122117812717353
1.0981588527972017
1.0665372482540798
0.9816463281053389
1.089188562835799
1.1009644041592328
0.9941707747931922
1.0198364393545192
1.1314235322473356
1.0693323085944197
1.012283225696601
0.990189956837669
0.9463090199677991
1.0879707847118225
1.0083069021044615
0.9670242296322569
0.9845556598572622
1.0289580595972787
0.9785999195561084
0.9484169288601322
0.9734390613470644
0.961945190530217
0.9491337401019994
0.9696599143007323
1.142170310133789
1.066310112294131
1.0711618287638558
1.0234563141551092
1.0936730972525994
1.0774923186444982
1.0890483524494599
1.0858035995122346
1.0946969991034934
1.1117804935263118
1.132176689163964
1.0546750881846456
0.9588024756852865
0.9132061817221067
0.9425643346016312
0.9275277838171426
0.9496587952359657
0.9317513960682784
0.8618243042112544
0.9979213378466371
0.9695236146482601
1.0387463913021802
1.0318790667665176
1.0449310376240475
1.0483961738358403
1.1387881138530662
1.0979242044834694
1.0663193245733618
1.1421075536552168
1.086398417433955
1.0701219623303844
1.2386316614237298
1.2861669252624506
1.3395403491330702
1.233801260380276
1.2387605448657022
1.2071555393873448
1.173993646198293
1.1226680048220314
1.2828153669226678
1.2834452800613405
1.300836868873531
1.2579241799145213
1.228184576723612
1.250859556473562
1.3299965512084202
1.2892397765991237
1.193562909218677
1.164306245852834
1.1535324274746912
1.1428429249655672
1.046894329918694
1.0472109177447022
1.077891218898293
1.1259068156550223
1.1101311435060104
1.1493316735979628
1.15448127845681
1.1463790269611758
1.133641986977481
1.1642938659088462
1.0912903671382965
1.0472404839319185
1.1882028782106155
1.1532238971888868
1.1862814497486223
1.185022002711918
1.1705763393935742
1.1343843908665527
1.1460374122243562
1.2042106425643382
1.278668302566564
1.3652352105780445
1.3113473066763481
1.3366887652120036
1.2889946323974144
1.2656627117931252
1.2617007709434278
1.1897230857890038
1.2732247288526786
1.2930610779592473
1.2248831543221428
1.1827486215642722
1.2114868438628508
1.1606064753413958
1.1024130410887316
1.13975968943627
1.2174033931382793
1.190446345508415
1.1184146875404355
1.1741584057666714
1.1889857228292728
1.1949542466539502
1.1759740750743295
1.256685267957561
1.244440878120634
1.2554718843125465
1.270841024036574
1.230942432084715
1.1862053086333286
1.1377637444643622
1.1558115831390698
1.0712303526629976
1.0144462815411166
1.0816659532552775
1.0680983913185733
1.012867852618608
1.0234338581553855
1.0530299417671076
1.0586481654082807
1.106196035247075
1.1516442056882203
1.2035285916768685
1.2046613694218646
1.1670002640150228
1.1708115377281751
1.2639956507560466
1.234486448694381
1.2163855477550762
1.1716569626162894
1.0785848690419673


==> make_figs/loss_D_night2day_atme_AB_smooth.csv <==
loss_D
0.950573176145554
0.944131726026535
0.861902430036364
0.817319601914876
0.858416984390252
0.798532590883125
0.859386307868604
0.771384326530337
0.723005735042605
0.74693759000768
0.694104157527355
0.695322088063531
0.699032157930381
0.693795543307069
0.678016589422517
0.755433146380113
0.74619615171603
0.728163754697206
0.735176069634687
0.719229952391141
0.737158015956835
0.722542873000349
0.69477659867206
0.66882232764815
0.66858569283298
0.707153021147049
0.696329291168003
0.689715887061198
0.769397999734802
0.737071843372881
0.771569202257522
0.736632406495797
0.735016846197177
0.761225945010018
0.747981850078543
0.756685382624594
0.762198758185002
0.744483123506155
0.721335463743996
0.795851755514046
0.803067450493051
0.811612709207334
0.780678096422847
0.752765743509873
0.76921085605923
0.899890190026507
0.869145112733488
0.90201806883983
0.9267007126819
0.888416635268172
0.870855929530249
0.845298359918765
0.813987028243625
0.798782137855329
0.780621896727291
0.813773162824557
0.79728215662329
0.795396841094182
0.856184972788839
0.839737987466105
0.798013770450563
0.824953205721595
0.864248041915533
0.83994428194821
0.835311139306787
0.924613923620205
0.901486411706039
0.874876029237282
0.860376017842125
0.818231740941606
0.791015289477578
0.778202569279862
0.766364425215375
0.758750351022963
0.747614902266945
1.20255001451865
1.1546986919694
1.10659494153511
1.08698169505015
1.10132411655896
1.05897470206277
1.01038434839735
0.991915519112451
1.01878949950536
0.990581012438366
1.00043566075853
1.00512016480568
0.964313993976305
0.974774488179966
0.954584606891275
0.960637856433996
0.921354512435162
0.908496843249015
0.92732639508676
0.907629625469612
0.890707383075145
0.840698800621875
0.838733433080829
0.852050438940741
0.885309406645814
0.894486454920478
0.866700415195316
0.826334215685998
0.840638795199048
0.909855954954696
0.90726701504371
0.906202403294653
0.886476421907934
0.88694538842771
0.869614374349394
0.828615686706207
0.822998525626146
0.826909027037443
0.817462721483785
0.834245939065484
0.818429042173829
0.847378746687925
0.826195010623722
0.825870419323623
0.858828003534135
0.879287149526387
0.891932827816915
0.904909697150071
0.889540135966138
0.981485780015542
1.00236958387483
0.961085009607406
0.985482506286102
0.943230803444357
0.936483755443219
0.932062355458162
0.93276859255903
0.925427537922331
0.961694091223082
0.914164286971238
0.91064796155612
0.885319991546225
0.894038437699143
0.894230744773834
0.845369181316367
0.867189649509675
0.912535555474137
0.881299581987607
0.885443293575123
0.901888260640493
0.863792705006573
0.830802951191459
0.858282297616262
0.850869320111834
0.909821183345146
0.854768632632223
0.841705242955553
0.87838418180036
0.833978120508381
0.864360723446957
0.830840961339035
0.838541849635844
0.815991011653689
0.90277160482864
0.881334539418091
0.865402341273129
0.830380538800513
0.814594452312745
0.828403681908102
0.80517550964006
0.792075262230443
0.787423028340551
0.769032300326663
0.745823972630561
0.767741543859351
0.781096518000438
0.824806969583114
0.834111610868015
0.901700535015917
0.866476427783128
0.837291231859759
0.828572176118621
0.825515613647591
0.846186446628592
0.865674425211681
0.835734000221174
0.792196502027063
0.824230103215368
0.825258909370219
0.881958941736387
0.858465035859108
0.902457053553137
0.881641320342249
0.848720126310746
0.841898163248822
0.832938357023828
0.804260481993027
0.76882234056739
0.771540714899262
0.793826159735248
0.791424566047638
0.763448471173631
0.759169834407021
0.772178274003571
0.759679558532324


==> make_figs/loss_D_night2day_atme_BA_smooth.csv <==
loss_D
0.695021539926529
0.864213877916336
0.8091674487619
0.693679835152837
0.637762214553647
0.596795261488055
0.568057585598104
0.728371344954954
0.702445332367889
0.655654536794826
0.638849458255539
0.704906638242103
0.662212228223283
0.681845174949588
0.650086587160151
0.666385316492068
0.634206842189799
0.651358118623809
0.643500674026445
0.620896237424651
0.608359738920448
0.589693638291618
0.576158462591346
0.641439207341289
0.65250630583173
0.632672260788709
0.622373366727822
0.674740902542612
0.709425429313465
0.739817112032192
0.742268496066003
0.824439593744462
0.79148083112719
0.741861178989655
0.729502658928669
0.719349157952256
0.701179246326205
0.723758576497195
0.757423079691587
0.738268995229559
0.717908468356907
0.687528753455584
0.686242744029656
0.733242331700212
0.719056186143068
0.726652643901103
0.70405517999359
0.710134360625617
0.717217877941305
0.780083403353596
0.863456221678688
0.824996870004579
0.818903203222939
0.843376617774164
0.827374951608581
0.867736358182202
0.848248351416238
0.781384596655748
0.741182668955097
0.802669553996985
0.803398167746085
0.820845510846139
0.826648880148567
0.79950567934933
0.825990170094292
0.797874257381905
0.788442340690766
0.780111013366813
0.741018789870727
0.77900958633825
0.794860534494486
0.823844726285625
0.812718858720906
0.806376028695997
0.809098396589398
0.772533484711778
0.82837919651051
0.850227708684206
0.854295147498403
0.855915397484512
0.817230282545575
0.852245359537177
0.798595515633968
0.790057151204983
0.749462228125483
0.726927680174812
0.716058480019058
0.726388256587915
0.742755423616798
0.768506196147527
0.756292609448501
0.754265211656696
0.778015829847614
0.824039826217502
0.780062428314998
0.747730888192622
0.701929336616136
0.705966134024279
0.672920083148436
0.661158916306101
0.681324785797349
0.658357826507763
0.661900495961819
0.658062891359623
0.665578575514298
0.629045279252475
0.6511526556071
0.678367802929725
0.684260168879737
0.695545022987826
0.684622819221974
0.666539884284879
0.671718215371165
0.724744179290468
0.720463133318607
0.704372861230367
0.699693611702156
0.668138648521427
0.66606309215991
0.698899701624255
0.718045611251091
0.704014432178685
0.707620903149914
0.735577360984207
0.778255490306465
0.751156159259517
0.725373452797952
0.741962107061382
0.729974755531021
0.708521049122459
0.743923152922956
0.738940022536534
0.745785386128547
0.723461382376238
0.728958630334093
0.731717242137034
0.742668014559801
0.755887615632653
0.743391775189191
0.747305338820833
0.780041542952447
0.80165947379545
0.833470538809465
0.824173661389473
0.827898478302692
0.814034250896703
0.831363906843901
0.822414054534799
0.81238988144313
0.830230080523278
0.837612366200906
0.834868197467936
0.833926324270532
0.827999914002988
0.840988919796466
0.835620446701176
0.819177672986096
0.807252085457409
0.797959273520377
0.815427330424005
0.825792872789719
0.845528492983005
0.859164909475728
0.876661079838781
0.888665911310719
0.884788547613878
0.878900245154998
0.899777608278657
0.885495318115335
0.872690255066975
0.88245120549675
0.899553584969035
0.87233598783508
0.861200690621557
0.865541145513882
0.875012332843958
0.898406866011616
0.853391392740847
0.8563400514416
0.867848382051766
0.868149383563789
0.915038008975918
0.901083728473982
0.877238176217564
0.903797444410648
0.882652931778369
0.865975366728907
0.86297456881423
0.878648796711455
0.875940256222887
0.857078669013126
0.869662875035349
0.885985071298163
0.907882209104518
0.890369627422944
0.947937301649399
0.928351134431318
0.948175296510782
0.986636786073394
0.986904269564852


==> make_figs/loss_D_night2day_cyclegan_AB_smooth.csv <==
loss_D
1.17989659309387
1.22450108528137
1.20751847741167
1.17739627171407
1.19906169764269
1.15177487680386
1.1424979434555
1.18484738750446
1.14139175713428
1.14700513667013
1.12462065917417
1.06943826528002
1.09727526400813
1.04533458402505
1.02111100727647
1.01061753678907
0.958453579817787
0.891137411416736
0.853838938998081
0.821983818707612
0.814279413179211
0.753317794606843
0.754513340432349
0.772786541263911
0.818316794221551
0.809840905205748
0.80481619816962
0.859840030403371
0.864077066638616
0.890080209965659
0.854890154769246
0.832794744961192
0.803468957133668
0.81356677759554
0.832396689278106
0.811618569380807
0.798343487469644
0.787962250120932
0.792857900563381
0.771039778617856
0.772465320474727
0.806592168097331
0.801198955176766
0.804290223439972
0.792367273256479
0.734825089755343
0.745478259358435
0.720744138118493
0.753060989493782
0.711277092956002
0.693254626528777
0.669999696744103
0.677519063525163
0.662826479236261
0.645227614386293
0.640834040218126
0.6609709798805
0.673460946454525
0.66434237875644
0.645028119924784
0.715116301896395
0.653948919576797
0.627691874616508
0.637627916602287
0.630699663475824
0.688629062095361
0.672529796807335
0.686465224031088
0.680667890818883
0.687246155729192
0.716799878224109
0.737946988746013
0.729934419369912
0.790157565070108
0.770585019113114
0.757951504126952
0.756068230117236
0.758203526139129
0.800396105608613
0.794445277161941
0.810273660375823
0.787295128110421
0.758250475109844
0.778719298304215
0.775395049503311
0.772291610591388
0.879335489886248
0.854498653655123
0.857378624788697
0.861238045986958
1.05827743368012
1.06723866766273
1.02982718686272
1.05134406919937
1.023377017338
1.0058886597085
0.97042825766277
0.948209205675115
0.997956922010967
0.978868855587749
0.935375448097268
0.951098532246462
0.962023289123245
0.948884151795198
0.924371718884164
0.928397471674685
0.910544260731728
0.937801660411147
0.96394651255282
1.04305184192879
1.04278408248369
1.00790520798529
1.02036699757962
1.00626875579596
0.978981547844379
1.00873010580188
1.0357617638285
0.968731690665593
0.951609406275827
0.939929676985587
0.94712196739021
0.955590880456487
0.944596358796238
0.934586017756297
0.937912966746907
0.963757985810016
0.960221389510727
0.935037854983359
0.929348769809298
0.930260176632632
0.945895757451896
0.947906524388135
0.972638812784652
0.975126968101867
0.996542918991394
0.973877806938098
0.979749130317523
1.00629467913089
1.02717140588435
1.00964286030028
1.01921771808983
1.04776017870194
1.04940730214934
1.03737170885321
1.03415431544446
1.07339439027596
1.10122103082456
1.11426892645494
1.12434709989765
1.1255492499323
1.12212205076561
1.10347080353326
1.09859475600064
1.08993833231827
1.10627475230496
1.09218051524213
1.07990608293686
1.08529111215857
1.09738325984723
1.10652214212219
1.10539949618352
1.09088707562946
1.09247834009067
1.10000195808314
1.09445724754099
1.10855660970339
1.09507679808271
1.08610814695013
1.10103211451703
1.13105214579314
1.12875700816965
1.13436318161422
1.13521582516084
1.12778317732596
1.14355076678319
1.12236854097868
1.11535579044505
1.10017623820852
1.1120574228876
1.09913268027646
1.09135723656093
1.06530616161617
1.05772502017716
1.0652185672882
1.07512246023311
1.08778700375932
1.07287432751366
1.08920687686568
1.07702422360337
1.10312798810315
1.09902715477615
1.08313962637483
1.10027149534944
1.09527401441961
1.07101278777211
1.08188097294055
1.09005470115841
1.08206732729112
1.08237732153789
1.10087390853915


==> make_figs/loss_D_night2day_cyclegan_BA_smooth.csv <==
loss_D
0.935335993766785
0.898809027671814
0.876240574396573
0.9438400637787
0.912983759932407
0.969082103721361
0.857602396057602
0.842361249579106
0.82405849858207
0.80972814295094
0.752030304236072
0.692137768851072
0.711994913535136
0.696708229085053
0.643947991184871
0.682706498129164
0.655796160843447
0.671272432217364
0.656326740570528
0.673077092950829
0.725203937440122
0.656644164687017
0.660185636922316
0.646265321816889
0.613467339410705
0.575611813662436
0.552239111774119
0.562332198965635
0.533046237013907
0.53168290399149
0.54682290291087
0.572831111807057
0.53470758703945
0.557651754346176
0.582648385114143
0.523647548940268
0.533510657232203
0.537155008662739
0.537049237850394
0.521570297429578
0.503920292448764
0.491803475961309
0.495232910021372
0.482225901406535
0.514490826523429
0.550957796297172
0.561170533076729
0.593049957605225
0.572487952393566
0.581654478225695
0.546157954199999
0.495816371638556
0.493146378757775
0.577509558928494
0.591222240141427
0.685523781101054
0.618866542520916
0.638071847711791
0.587479818005637
0.57551493690244
0.553381380893094
0.53497429687465
0.492627274968862
0.462464721695164
0.42587679421383
0.442072295831453
0.420170427024402
0.426256508547654
0.417318433826173
0.454933917723815
0.450432320077861
0.464672654186845
0.469057424390072
0.465446474418005
0.448832254995651
0.481910009622983
0.461890192675495
0.437669443343899
0.437859141682477
0.408769013027844
0.432737505141242
0.460771055946543
0.456513590681668
0.441842439343248
0.470402959052616
0.49859309431701
0.476371362097344
0.440809654367819
0.459945210960377
0.457801068799056
0.490520805915241
0.680280031913215
0.655413871678937
0.612670699989754
0.644269703505178
0.782568381178379
0.733852072529241
0.717403520282789
0.674857984261174
0.637213361831494
0.673712002283759
0.633701435926268
0.726904693223672
0.662965646832002
0.713806916473536
0.656455727327043
0.689256582168573
0.674681915655491
0.643731025074033
0.634877426017804
0.615996614415431
0.586002621797607
0.597196298522371
0.628107712260353
0.642391128314626
0.620797950552413
0.619950899055427
0.684863509613615
0.688002521336471
0.644646590378652
0.614849237714448
0.626239146356401
0.613953552105612
0.678829730036947
0.656986094199947
0.649035924874961
0.631480688020796
0.651872235705107
0.641753621957608
0.658817976763616
0.626356805829042
0.614267035836958
0.608192810249515
0.602602712941968
0.620717780117291
0.608860491840761
0.56895909337365
0.536793222203636
0.52289829282101
0.522207947314684
0.503147800908097
0.509111667834088
0.548214517253263
0.603339982219349
0.631208817932775
0.616223080084283
0.622058004391597
0.611886006041464
0.641184693903749
0.625816440094206
0.619569436767794
0.632171972663347
0.644555301546017
0.665776391545081
0.646354655160692
0.605540857693078
0.597883197393914
0.564525722079428
0.570254414071443
0.588269564211987
0.595845273252881
0.596893280473761
0.603417109463415
0.63220082436603
0.623920734972272
0.642240029298818
0.609318911037109
0.57339913310564
0.575719652863829
0.584210982925803
0.595644823841867
0.584262252464716
0.592750192223752
0.574998964091111
0.570109298395239
0.555917370314742
0.553612862523198
0.581230789606917
0.583697859358895
0.624860424225136
0.609837838630921
0.586808346254397
0.558445033653802
0.555249442727495
0.573067641568753
0.55236558047251
0.555445325239559
0.569555985809595
0.581257288054829
0.558884512728914
0.57293408605285
0.573311413886391
0.550787754224556
0.53845262795279
0.550178098041779
0.551582101920348
0.534894086119186
0.543064350929952
0.516047242448858
0.519663202534491


==> make_figs/loss_D_night2day_pix2pix_AB_smooth.csv <==
loss_D
1.02615484595299
1.13211566011111
1.1919958328707
1.44149301644623
1.42519956734737
1.50244544165729
1.44935866224123
1.62958439681112
1.57325992097088
1.65065076469991
1.7666652713276
1.68901040999249
1.62639784587787
1.51389910936832
1.64805200611498
1.6919611898814
1.64365775345111
1.57401208356092
1.57432407193856
1.533516790706
1.77405121521816
1.83159350898287
1.83719057309612
1.78744013707185
1.82816259397281
1.81615051750371
1.74629888331094
1.68527907179657
1.66216863843522
1.58949768034402
1.47541224685886
1.4775197355989
1.36583090782396
1.2998829751273
1.33225602440819
1.34138915840693
1.30151301327695
1.37240004062134
1.44546950080529
1.44515906783079
1.47443458430635
1.50443041817743
1.73035462157294
1.72832560592982
1.73345989768915
1.63704042649647
1.76988589163129
1.85258621231597
1.77490899890305
1.73780747294981
1.721049893601
1.83743712232172
1.94607115418705
1.86056937031944
1.69966603169915
1.70102383981585
1.70325113813673
1.72325599401708
1.62674993074167
1.61118848163276
1.75442474792825
1.7654650714357
1.63977555549988
1.64341843734099
1.67846095125605
1.62572080348225
1.6733984691445
1.7738363743956
1.79954844876422
1.88703971752606
1.78686626346006
1.71325996681893
1.6496430809953
1.63479285059572
1.61974196901909
1.75071747740228
1.84032959355508
1.74847101616938
1.75527569877541
1.68561461759304
1.62676068878729
1.53633988660959
1.59712652702811
1.67543416404143
1.67741203808179
1.55420493943449
1.67635450920148
1.68102193469286
1.61080367627804
1.63254831797442
1.74267943495516
1.74210654748741
1.6795638945226
1.68855347328448
1.69112948709913
1.73504403448884
1.59989318071842
1.60261995381036
1.67440530956531
1.67477488837862
1.68072891597608
1.66782737761986
1.65277070928842
1.53349642207595
1.64340452084466
1.54636257566145
1.50181645821983
1.41543637184714
1.36128753977695
1.48345148935772
1.40089820614077
1.34745230372906
1.49827241979725
1.38234340054178
1.41078493399416
1.53299466181691
1.62461903687053
1.59259775190163
1.65210686546932
1.57635599406173
1.65382416759927
1.73420200801271
1.69269375743194
1.73948313993622
1.71936247063623
1.68052277049426
1.61878863526089
1.62023926639685
1.60275887087459
1.64834663707722
1.5205712566376
1.46375998663328
1.43142604225334
1.43591766657369
1.42043327481629
1.40627203905285
1.41204443787371
1.43417960520948
1.38097192774479
1.36158738458296
1.38474746494629
1.37314295221064
1.34149961050726
1.37433339748845
1.3657917667573
1.28214591059865
1.30341930097296
1.25355341314864
1.22271746136293
1.26992910881699
1.27573402780693
1.17977633239134
1.25460529725986
1.23536195952506
1.24017616944469
1.25911319488336
1.2107542978075
1.30357252917646
1.5215382223816
1.45744586072517
1.44575911831202
1.45641604873395
1.40878696420102
1.42393606435746
1.51909984243552
1.50150564517222
1.47733294769559
1.51792760024089
1.44877577889527
1.49637921338933
1.44457669251232
1.3595813208964
1.38099970245344
1.52168850697213
1.47832937063955
1.41413161301621
1.42724051079232
1.40445446099673
1.38903108969371
1.3490915585857
1.47932964843318
1.42451258621043
1.31560415569425
1.32436819846992
1.32939702359838
1.31260794850165
1.27341817898474
1.39156117983366
1.38794660895306
1.41784273746721
1.50705041754046
1.474901859803
1.45552598360926
1.58396127536499
1.5421939467416
1.42620350948399
1.42854434527455
1.39312494787374
1.35318493588455
1.37968680784835


==> make_figs/loss_D_night2day_pix2pix_BA_smooth.csv <==
loss_D
0.14324451982975
0.568644943833351
0.833778388489633
1.27815157508252
1.15177995239584
1.50838446636834
1.73968965889472
1.68314323855637
1.68145433260902
1.60149592382809
1.71776203595457
1.8061382322472
1.84597833611086
1.74083936478277
1.94044011602845
1.98403429577511
1.91505376800297
1.89163114158689
1.90350672248644
1.778588455231
1.72329199740979
1.6948057093662
1.68800067903775
1.75113405594471
1.88578816170133
1.86803988994049
1.79604527652514
1.7469757790679
1.78907068117203
1.65617293414433
1.70433119684206
1.65625681347497
1.66400214336768
1.69732531477692
1.69229825249599
1.69658992466474
1.77840612767502
1.73971151508034
1.60796733583821
1.53558861572098
1.51340194602445
1.49177136025753
1.4820703587997
1.58549173710985
1.5627290352707
1.58589698003665
1.53748393114445
1.50516372188512
1.47949154692411
1.47680693664243
1.50692176324659
1.71650567625593
1.65171658808037
1.66745051465601
1.59713947719101
1.54201613658214
1.53081943809291
1.55265480666353
1.5668335887419
1.52808934098015
1.69579488496885
1.76276982607822
1.61806896570774
1.63251255071214
1.58049760962095
1.55125204476758
1.5647774316208
1.55508795828073
1.55120772211842
1.59369733517881
1.65978092580812
1.71079310692746
1.67995789356591
1.57132836297197
1.5157392116703
1.40061872697564
1.49503403451643
1.54696601137146
1.54560574803501
1.61009630550533
1.65413830544537
1.63920167122557
1.59791370009639
1.69369222190231
1.76192523895511
1.65061294538531
1.60140991152732
1.60490123835017
1.56800618010083
1.55437478100889
1.6570538349723
1.6804785528731
1.6608348898131
1.55285804370849
1.48526848206467
1.42853953217293
1.42929629095919
1.38312586663797
1.41345206144955
1.40939348875839
1.50122993480084
1.59141612714613
1.54815260023125
1.66421248409156
1.67799030776726
1.75415191173346
1.70690667395161
1.66012885551623
1.62717129786349
1.57775124208653
1.65028114793748
1.66536447856709
1.59901597751316
1.64365461515155
1.54415159071388
1.570325084609
1.53335873878783
1.46126125361016
1.43755307711736
1.41211578271279
1.35562251728759
1.38368812073704
1.42709559408266
1.44088629902336
1.48695853382074
1.54534597636143
1.47934705614117
1.48676457804817
1.46055443326541
1.430627877492
1.41318204518334
1.41364230913599
1.39599028620055
1.43414989147494
1.42642165738479
1.44876582779042
1.43707884152236
1.51595225213403
1.47737041200074
1.45841301664461
1.49022827975918
1.42345635309526
1.49880536622321
1.57917920236062
1.53789668562538
1.46858633779879
1.42072925275647
1.44756530125819
1.51270435119561
1.49464612829827
1.50505631840686
1.42545712073274
1.3939562744441
1.42874835865054
1.53386508504717
1.58627326736733
1.49685808034318
1.56213852653551
1.56179962583801
1.57348039523251
1.55663256151249
1.49599461642369
1.49683129565478
1.44016599086653
1.4179497907426
1.29486340776981
1.33355318069178
1.27908442034088
1.29818391961203
1.21437578043227
1.29184437852819
1.22332120118809
1.19256783804001
1.21060610185823
1.3068712236991
1.29110514468817
1.28598120240848
1.34946147973562
1.36023376587398
1.31964621993698
1.27907538397677
1.31148563311212
1.31874285812195
1.31481747341659
1.27863797369971
1.34208424794731
1.32658359017996
1.33516642482241
1.28121964287962
1.24190663057707
1.18128613048119
1.15874698744854
1.19167349848481
1.1274840202096
1.11260170567948
1.23968161618072
1.22907807470297
1.21729577616666
1.24153820953115
1.16792596127746

